Variational Transformer: A Framework Beyond the Trade-off between Accuracy and Diversity for Image Captioning

Accuracy and Diversity are two essential metrizable manifestations in generating natural and semantically correct captions. Many efforts have been made to enhance one of them with another decayed due to the trade-off gap. In this work, we will show that the inferior standard of accuracy draws from human annotations (leave-one-out) are not appropriate for machine-generated captions. To improve diversity with a solid accuracy performance, we exploited a novel Variational Transformer framework. By introducing the "Invisible Information Prior" and the "Auto-selectable GMM", we instruct the encoder to learn the precise language information and object relation in different scenes for accuracy assurance. By introducing the "Range-Median Reward" baseline, we retain more diverse candidates with higher rewards during the RL-based training process for diversity assurance. Experiments show that our method achieves the simultaneous promotion of accuracy (CIDEr) and diversity (self-CIDEr), up to 1.1 and 4.8 percent. Also, our method got the most similar performance of the semantic retrieval compared to human annotations, with 50.3 (50.6 of human) for R@1(i2t).

==> AAAI 2023 preprint/samples/qualitative_csv.csv <==
Image,Human annotations,"VaT(ours, msc)",Diverse model,Accurate model
\begin{minipage}[b]{0.8\columnwidth} \centering \raisebox{-.5\height}{\includegraphics[width=\linewidth]{samples/COCO_val2014_000000400985.jpg}} \end{minipage},$\bullet$ \textcolor{sp1}{Two donuts sitting on top of a paper bag on a dinner table. }\\ $\bullet$ \textcolor{sp2}{Two donutes and a cup of coffee are placed on a table.}\\ $\bullet$ \textcolor{sp3}{Two doughnuts on top of a paper bag and a cup of coffee in a mug.}\\ $\bullet$ \textcolor{sp4}{Two doughnuts and a cup of coffee on a table.}\\ $\bullet$ \textcolor{sp5}{Two donuts are on the brown paper bag next to a cup of coffee. },$\bullet$ \textcolor{sp1}{two donuts and a cup of coffee on a table}\\ $\bullet$ \textcolor{sp2}{two donuts sitting on a table next to a cup of coffee}\\ $\bullet$ \textcolor{sp3}{three donuts sitting on a table with a cup of coffee}\\ $\bullet$ \textcolor{sp4}{three pastries on a table next to a cup of coffee}\\ $\bullet$ \textcolor{sp5}{two donuts on a piece of paper next to a cup of coffee},$\bullet$ \textcolor{sp1}{strawberry glazed doughnut sitting on a table next to a glass of drink}\\ $\bullet$ \textcolor{sp2}{two donuts and a cup of juice sit atop a table}\\ $\bullet$ \textcolor{sp3}{three doughnuts sit on a piece of napkins on straw in a bag next to a}\\ $\bullet$ \textcolor{sp4}{a plate containing sandwhich beside two glazed doughnuts and a cup of coffee are kept on}\\ $\bullet$ \textcolor{sp5}{a wooden table with two donuts and two glasses of beer},$\bullet$ \textcolor{sp1}{three donuts on a table with a cup of coffee}\\ $\bullet$ \textcolor{sp2}{two donuts on a table with a cup of coffee}\\ $\bullet$ \textcolor{sp3}{two donuts sitting on a table with two cups of coffee}\\ $\bullet$ \textcolor{sp4}{two donuts and two glasses of juice on a table}\\ $\bullet$ \textcolor{sp5}{three donuts sitting on a UNK next to a cup of coffee}
,,"CIDEr: 2.40, self-CIDEr: 0.66, ${\rm TRP}_{human}$: 0.74","CIDEr: 0.76, self-CIDEr: 0.94, ${\rm TRP}_{human}$: -0.04","CIDEr: 1.57, self-CIDEr: 0.73, ${\rm TRP}_{human}$: 0.30"
\begin{minipage}[b]{0.8\columnwidth} \centering \raisebox{-.5\height}{\includegraphics[width=\linewidth]{samples/COCO_val2014_000000011115.jpg}} \end{minipage},$\bullet$ \textcolor{sp1}{An elderly  man and woman look at something out of the camera's view. }\\ $\bullet$ \textcolor{sp2}{An older woman sitting in a wheel chair next to an older man.}\\ $\bullet$ \textcolor{sp3}{An old couple is sitting together holding a stuffed bear.}\\ $\bullet$ \textcolor{sp4}{The old man is sitting next to the old woman holding a teddy bear.}\\ $\bullet$ \textcolor{sp5}{ An elderly man and woman sitting down},$\bullet$ \textcolor{sp1}{a man and a woman holding a pink teddy bear}\\ $\bullet$ \textcolor{sp1}{a man and a woman holding a white teddy bear}\\ $\bullet$ \textcolor{sp2}{a man and a woman sitting with a pink teddy bear}\\ $\bullet$ \textcolor{sp3}{a man and a woman holding a pink teddy bear}\\ $\bullet$ \textcolor{sp4}{a man and a woman sitting in a chair with a pink teddy bear},$\bullet$ \textcolor{sp1}{two people and a girl embrace with a teddy bear}\\ $\bullet$ \textcolor{sp2}{a man holding a pink teddy bear next to a woman as they talk to her}\\ $\bullet$ \textcolor{sp3}{a man on his cell phone and a woman dressed up like a bunny}\\ $\bullet$ \textcolor{sp4}{a man and woman are sitting next to one of the young girl as they hold}\\ $\bullet$ \textcolor{sp5}{a couple of people that look like two ladies holding one eye with a pink head},$\bullet$ \textcolor{sp1}{a man and a woman sitting at a table with a teddy bear}\\ $\bullet$ \textcolor{sp1}{a man and a woman sitting at a table with a teddy bear}\\ $\bullet$ \textcolor{sp1}{a man and a woman sitting at a table with a teddy bear}\\ $\bullet$ \textcolor{sp1}{a man and a woman holding a teddy bear}\\ $\bullet$ \textcolor{sp2}{a man and a woman holding a teddy bear}
,,"CIDEr: 0.75, self-CIDEr: 0.47, ${\rm TRP}_{human}$: -0.30","CIDEr: 0.24, self-CIDEr: 0.95, ${\rm TRP}_{human}$: -0.33","CIDEr: 0.95, self-CIDEr: 0.27, ${\rm TRP}_{human}$: -0.31"
\begin{minipage}[b]{0.8\columnwidth} \centering \raisebox{-.5\height}{\includegraphics[width=\linewidth]{samples/COCO_val2014_000000033052.jpg}} \end{minipage},$\bullet$ \textcolor{sp1}{a living room with a lot of chairs and a little bar in the corner }\\ $\bullet$ \textcolor{sp2}{A large living area with a fireplace and couches}\\ $\bullet$ \textcolor{sp3}{A living room has a large fireplace with decorative tiles.}\\ $\bullet$ \textcolor{sp4}{A living room with a fireplace and sofas are featured.}\\ $\bullet$ \textcolor{sp5}{A view of a living room area decorated with tiles and wood flooring.},$\bullet$ \textcolor{sp1}{a living room with a couch and a fireplace}\\ $\bullet$ \textcolor{sp1}{a living room with a fireplace and a table}\\ $\bullet$ \textcolor{sp1}{a living room with a living room with a fireplace}\\ $\bullet$ \textcolor{sp2}{a living room with a fireplace and a table}\\ $\bullet$ \textcolor{sp3}{a living room with a fireplace and a table},$\bullet$ \textcolor{sp1}{a bunch of furniture sits in a living room}\\ $\bullet$ \textcolor{sp2}{an organized living room has a fireplace and a fireplace}\\ $\bullet$ \textcolor{sp3}{a room with a fire place and other types of decorations on the wall}\\ $\bullet$ \textcolor{sp4}{a living area with a peanut butter fireplace and two couches}\\ $\bullet$ \textcolor{sp5}{an aerial view of a trestle chair table couch and sofa area},$\bullet$ \textcolor{sp1}{a living room with a fireplace and a couch}\\ $\bullet$ \textcolor{sp1}{a living room with a fireplace and a couch}\\ $\bullet$ \textcolor{sp1}{a living room with a fireplace and a couch}\\ $\bullet$ \textcolor{sp1}{a living room with a couch and a fireplace}\\ $\bullet$ \textcolor{sp2}{a living room with a couch and a fireplace}
,,"CIDEr: 2.24, self-CIDEr: 0.36, ${\rm TRP}_{human}$: 0.48","CIDEr: 0.67, self-CIDEr: 0.95, ${\rm TRP}_{human}$: -0.08","CIDEr: 2.19, self-CIDEr: 0.27, ${\rm TRP}_{human}$: 0.40"
\begin{minipage}[b]{0.8\columnwidth} \centering \raisebox{-.5\height}{\includegraphics[width=\linewidth]{samples/COCO_val2014_000000553990.jpg}} \end{minipage},$\bullet$ \textcolor{sp1}{A young person ridding a horse jumps a gate in a competition.}\\ $\bullet$ \textcolor{sp2}{A man riding on a horse as it jumps over a pole. }\\ $\bullet$ \textcolor{sp3}{A woman is riding a horse as it jumps over a bar.}\\ $\bullet$ \textcolor{sp4}{there is a woman jockey riding a hose over the hurdle}\\ $\bullet$ \textcolor{sp5}{A woman riding a horse jumps over an obstacle.},$\bullet$ \textcolor{sp1}{a person jumping a horse over an obstacle}\\ $\bullet$ \textcolor{sp1}{a person riding a horse jumping over an obstacle}\\ $\bullet$ \textcolor{sp2}{a person riding a brown horse jumping over an obstacle}\\ $\bullet$ \textcolor{sp3}{a woman riding a horse jumping over an obstacle}\\ $\bullet$ \textcolor{sp4}{a woman riding a horse jumping over an obstacle},$\bullet$ \textcolor{sp1}{a horse jumping over an obstacle on a course}\\ $\bullet$ \textcolor{sp2}{a young girl riding a horse jumping over a barrier in a park}\\ $\bullet$ \textcolor{sp3}{a woman over a brown horse standing on top of a lush green field}\\ $\bullet$ \textcolor{sp4}{a horse rider jumping over a pink obstacle on grass with a safety net on its}\\ $\bullet$ \textcolor{sp5}{a girl jumping a show horse over a jump obstacle},$\bullet$ \textcolor{sp1}{a person riding a horse jumping over an obstacle}\\ $\bullet$ \textcolor{sp1}{a person riding a horse jumping over an obstacle}\\ $\bullet$ \textcolor{sp1}{a woman riding a horse jumping over an obstacle}\\ $\bullet$ \textcolor{sp2}{a woman riding a horse jumping over an obstacle}\\ $\bullet$ \textcolor{sp3}{a woman jumping a horse over a rail}
,,"CIDEr: 1.25, self-CIDEr: 0.44, ${\rm TRP}_{human}$: -0.04","CIDEr: 0.61, self-CIDEr: 0.87, ${\rm TRP}_{human}$: -0.16","CIDEr: 1.24, self-CIDEr: 0.35, ${\rm TRP}_{human}$: -0.09"
\begin{minipage}[b]{0.8\columnwidth} \centering \raisebox{-.5\height}{\includegraphics[width=\linewidth]{samples/COCO_val2014_000000412584.jpg}} \end{minipage},$\bullet$ \textcolor{sp1}{a number of cars stopped on a city street }\\ $\bullet$ \textcolor{sp2}{some lights are on over a road covered in snow}\\ $\bullet$ \textcolor{sp3}{a car drives down a snowy hil in the storm}\\ $\bullet$ \textcolor{sp4}{A street road with a bunch of water on it.}\\ $\bullet$ \textcolor{sp5}{The roads are a bit slushy by the train crossing.},$\bullet$ \textcolor{sp1}{a city street with traffic lights and a snow covered street}\\ $\bullet$ \textcolor{sp1}{a traffic light on a road in the snow}\\ $\bullet$ \textcolor{sp2}{a snow covered street with cars and a traffic light}\\ $\bullet$ \textcolor{sp3}{a traffic light on the side of a snow covered street}\\ $\bullet$ \textcolor{sp4}{a traffic light on the side of a snow covered street},$\bullet$ \textcolor{sp1}{a four way intersection of a slushy road area}\\ $\bullet$ \textcolor{sp2}{snow covered roads at an empty intersection with traffic lights on the road}\\ $\bullet$ \textcolor{sp3}{multiple stop lights covered in snow at an intersection with mountains nearby}\\ $\bullet$ \textcolor{sp4}{traffic is present as seen on a deserted road}\\ $\bullet$ \textcolor{sp5}{the traffic light is red on an empty street next to buildings},$\bullet$ \textcolor{sp1}{a city street with cars and traffic lights}\\ $\bullet$ \textcolor{sp1}{a city street with cars and traffic lights}\\ $\bullet$ \textcolor{sp2}{a city street with a traffic light and cars}\\ $\bullet$ \textcolor{sp3}{a snow covered street with a traffic light}\\ $\bullet$ \textcolor{sp4}{a transit limit with red traffic lights on a street}
,,"CIDEr: 0.33, self-CIDEr: 0.58, ${\rm TRP}_{human}$: -0.48","CIDEr: 0.24, self-CIDEr: 0.95, ${\rm TRP}_{human}$: -0.33","CIDEr: 0.37, self-CIDEr: 0.66, ${\rm TRP}_{human}$: -0.42"
\begin{minipage}[b]{0.8\columnwidth} \centering \raisebox{-.5\height}{\includegraphics[width=\linewidth]{samples/COCO_val2014_000000248441.jpg}} \end{minipage},$\bullet$ \textcolor{sp1}{a woman with flowers in her hair staring at the horse next to her}\\ $\bullet$ \textcolor{sp2}{a person next to a horse on a beach}\\ $\bullet$ \textcolor{sp3}{The girl is holding the horse and looking at its face.  }\\ $\bullet$ \textcolor{sp4}{A girl with colorful clothing with a horse on a beach.}\\ $\bullet$ \textcolor{sp5}{A girl stands on the beach with a horse.},$\bullet$ \textcolor{sp1}{a woman standing next to a horse on the beach}\\ $\bullet$ \textcolor{sp1}{a woman standing next to a horse on the beach}\\ $\bullet$ \textcolor{sp1}{a woman standing next to a brown horse}\\ $\bullet$ \textcolor{sp2}{a woman standing next to a brown horse on the beach}\\ $\bullet$ \textcolor{sp3}{a woman standing next to a horse on the beach},$\bullet$ \textcolor{sp1}{a woman in a yellow dress and a horse}\\ $\bullet$ \textcolor{sp2}{a woman with bright hair stands next to a horse}\\ $\bullet$ \textcolor{sp3}{a woman and young girl in front of a saddled horse}\\ $\bullet$ \textcolor{sp4}{girl and mare hugging a horse on a dirt road}\\ $\bullet$ \textcolor{sp5}{woman with glasses with her horse along head and smiling for picture},$\bullet$ \textcolor{sp1}{a woman standing next to a horse on the beach}\\ $\bullet$ \textcolor{sp1}{a woman standing next to a horse on the beach}\\ $\bullet$ \textcolor{sp1}{a woman standing next to a horse on the beach}\\ $\bullet$ \textcolor{sp2}{a woman standing next to two horses on the beach}\\ $\bullet$ \textcolor{sp3}{a woman standing next to two horses on a beach}
,,"CIDEr: 1.83, self-CIDEr: 0.34, ${\rm TRP}_{human}$: 0.23","CIDEr: 0.86, self-CIDEr: 0.93, ${\rm TRP}_{human}$: 0.02","CIDEr: 1.59, self-CIDEr: 0.39, ${\rm TRP}_{human}$: 0.12"
\begin{minipage}[b]{0.8\columnwidth} \centering \raisebox{-.5\height}{\includegraphics[width=\linewidth]{samples/COCO_val2014_000000247123.jpg}} \end{minipage},$\bullet$ \textcolor{sp1}{a tv on top of an entertainment center }\\ $\bullet$ \textcolor{sp2}{A plasma tv sits atop a small shelf.}\\ $\bullet$ \textcolor{sp3}{A television sitting on a stand with video devices.}\\ $\bullet$ \textcolor{sp4}{The television is on a wooden television stand}\\ $\bullet$ \textcolor{sp5}{A very simple entertainment center with a flatscreen TV},$\bullet$ \textcolor{sp1}{a flat screen tv sitting on top of a wooden book shelf}\\ $\bullet$ \textcolor{sp2}{a flat screen tv sitting on top of a wooden stand}\\ $\bullet$ \textcolor{sp3}{a television sitting on top of a wooden stand with books}\\ $\bullet$ \textcolor{sp4}{a television sitting on top of a book shelf}\\ $\bullet$ \textcolor{sp5}{a small entertainment center with a flat screen tv},$\bullet$ \textcolor{sp1}{a television is sitting on a stand with books}\\ $\bullet$ \textcolor{sp2}{a large flat screen tv sitting on top of a book shelf}\\ $\bullet$ \textcolor{sp3}{the entertainment table has a big screen monitor on it as well as a few books}\\ $\bullet$ \textcolor{sp4}{UNK in a neat living room in UNK fierce UNK of UNK UNK}\\ $\bullet$ \textcolor{sp5}{a tall entertainment stand displays many books and place sports movies UNK on the screen streetcar},$\bullet$ \textcolor{sp1}{a television on top of a book shelf}\\ $\bullet$ \textcolor{sp1}{a television on top of a book shelf}\\ $\bullet$ \textcolor{sp2}{a television on top of a book shelf filled with books}\\ $\bullet$ \textcolor{sp3}{a tv sitting on top of a wooden shelf}\\ $\bullet$ \textcolor{sp4}{a television is sitting on top of a entertainment center}
,,"CIDEr: 0.80, self-CIDEr: 0.75, ${\rm TRP}_{human}$: -0.12","CIDEr: 0.33, self-CIDEr: 0.95, ${\rm TRP}_{human}$: -0.27","CIDEr: 0.71, self-CIDEr: 0.57, ${\rm TRP}_{human}$: -0.27"
\begin{minipage}[b]{0.8\columnwidth} \centering \raisebox{-.5\height}{\includegraphics[width=\linewidth]{samples/COCO_val2014_000000534121.jpg}} \end{minipage},"$\bullet$ \textcolor{sp1}{A couch and a chair in a small room.}\\ $\bullet$ \textcolor{sp2}{a cozy room with leather furniture and a fireplace}\\ $\bullet$ \textcolor{sp3}{a fireplace a red couch two chairs and some lights}\\ $\bullet$ \textcolor{sp4}{A living room has plush furniture and a fireplace.}\\ $\bullet$ \textcolor{sp5}{This living room has leather furniture, a television, and a model ship on top of a fireplace. }",$\bullet$ \textcolor{sp1}{a living room with a fireplace and a table}\\ $\bullet$ \textcolor{sp1}{a living room with a fireplace and a table}\\ $\bullet$ \textcolor{sp1}{a living room with a brick fireplace and a couch}\\ $\bullet$ \textcolor{sp2}{a living room with a fireplace and a table}\\ $\bullet$ \textcolor{sp3}{a living room with a brick fireplace and a fireplace},$\bullet$ \textcolor{sp1}{a view of a living room with seating}\\ $\bullet$ \textcolor{sp2}{this is an image of a living and room}\\ $\bullet$ \textcolor{sp3}{a living area with a wooden fire place and a mounted brick oven}\\ $\bullet$ \textcolor{sp4}{some light furniture sits in front of a fireplace and some plants}\\ $\bullet$ \textcolor{sp5}{a deep fireplace sitting inside of a room next to a fire place},$\bullet$ \textcolor{sp1}{a living room with a fireplace and a couch}\\ $\bullet$ \textcolor{sp1}{a living room with a fireplace and a couch}\\ $\bullet$ \textcolor{sp2}{a living room with a couch and a fireplace}\\ $\bullet$ \textcolor{sp3}{a living room with a fireplace and a chair}\\ $\bullet$ \textcolor{sp4}{a living room with a fireplace and a television}
,,"CIDEr: 1.23, self-CIDEr: 0.35, ${\rm TRP}_{human}$: -0.10","CIDEr: 0.43, self-CIDEr: 0.94, ${\rm TRP}_{human}$: -0.22","CIDEr: 1.59, self-CIDEr: 0.41, ${\rm TRP}_{human}$: 0.14"
\begin{minipage}[b]{0.8\columnwidth} \centering \raisebox{-.5\height}{\includegraphics[width=\linewidth]{samples/COCO_val2014_000000292685.jpg}} \end{minipage},$\bullet$ \textcolor{sp1}{a couple of elephants are walking in a line}\\ $\bullet$ \textcolor{sp2}{Several elephants wearing decorations walking in a line.}\\ $\bullet$ \textcolor{sp3}{Two elephants that are standing up in the street.}\\ $\bullet$ \textcolor{sp4}{Several elephants walking in a line for a circus.}\\ $\bullet$ \textcolor{sp5}{Several elephants dressed for the circus are in line next to people. },$\bullet$ \textcolor{sp1}{a group of elephants with toothpicks on them}\\ $\bullet$ \textcolor{sp1}{a row of elephants with numbers on their ears}\\ $\bullet$ \textcolor{sp1}{a group of elephants standing next to each other}\\ $\bullet$ \textcolor{sp2}{a group of elephants standing next to each other}\\ $\bullet$ \textcolor{sp3}{a group of elephants standing next to each other},$\bullet$ \textcolor{sp1}{a herd of elephants walk in an exhibit while men interact}\\ $\bullet$ \textcolor{sp2}{a group of circus elephants standing with people looking on}\\ $\bullet$ \textcolor{sp3}{elephants with chains wearing number tags on their ears and sitting on a street}\\ $\bullet$ \textcolor{sp4}{elephants stand with dual faces on their faces a crowd looks on}\\ $\bullet$ \textcolor{sp5}{giant elephants are shown walking by walking down the street},$\bullet$ \textcolor{sp1}{a group of elephants standing next to a building}\\ $\bullet$ \textcolor{sp1}{a group of elephants standing next to a building}\\ $\bullet$ \textcolor{sp1}{a group of elephants standing next to a building}\\ $\bullet$ \textcolor{sp1}{a group of elephants standing next to a building}\\ $\bullet$ \textcolor{sp1}{a group of elephants standing next to a building}
,,"CIDEr: 0.87, self-CIDEr: 0.47, ${\rm TRP}_{human}$: -0.24","CIDEr: 0.64, self-CIDEr: 0.96, ${\rm TRP}_{human}$: -0.10","CIDEr: 1.15, self-CIDEr: 0.00, ${\rm TRP}_{human}$: -0.35"
\begin{minipage}[b]{0.8\columnwidth} \centering \raisebox{-.5\height}{\includegraphics[width=\linewidth]{samples/COCO_val2014_000000156292.jpg}} \end{minipage},"$\bullet$ \textcolor{sp1}{A woman standing in front of an outdoor wall decorated with images and clocks.}\\ $\bullet$ \textcolor{sp2}{A person is looking at a display of clocks}\\ $\bullet$ \textcolor{sp3}{A man stands in front of a wall featuring a variety of dials, clocks, and pictures. }\\ $\bullet$ \textcolor{sp4}{A person standing looking at a  large statue with clocks built into it.}\\ $\bullet$ \textcolor{sp5}{a wall has many different clocks on display}",$\bullet$ \textcolor{sp1}{a man standing in front of a wall with lots of clocks}\\ $\bullet$ \textcolor{sp2}{a man standing in front of a group of clocks on a wall}\\ $\bullet$ \textcolor{sp3}{a wall with a group of clocks on it}\\ $\bullet$ \textcolor{sp4}{a wall with a bunch of clocks on it}\\ $\bullet$ \textcolor{sp5}{a man standing in front of a bunch of clocks},$\bullet$ \textcolor{sp1}{a man standing in front of huge clocks on a wall with religious figures}\\ $\bullet$ \textcolor{sp2}{a giant clock on a wall in front of a building}\\ $\bullet$ \textcolor{sp3}{a group of clocks sit outside of a wall}\\ $\bullet$ \textcolor{sp4}{there are many clocks and clocks in this building}\\ $\bullet$ \textcolor{sp5}{five circular designed clocks mounted to the side of an old building},$\bullet$ \textcolor{sp1}{a group of people standing in front of a wall with clocks}\\ $\bullet$ \textcolor{sp1}{a group of people standing in front of a wall with clocks}\\ $\bullet$ \textcolor{sp1}{a group of clocks on the side of a building}\\ $\bullet$ \textcolor{sp2}{a group of clocks on the side of a building}\\ $\bullet$ \textcolor{sp3}{a bunch of clocks on a wall}
,,"CIDEr: 1.42, self-CIDEr: 0.61, ${\rm TRP}_{human}$: 0.15","CIDEr: 0.67, self-CIDEr: 0.91, ${\rm TRP}_{human}$: -0.10","CIDEr: 1.35, self-CIDEr: 0.52, ${\rm TRP}_{human}$: 0.06"
\begin{minipage}[b]{0.8\columnwidth} \centering \raisebox{-.5\height}{\includegraphics[width=\linewidth]{samples/COCO_val2014_000000286981.jpg}} \end{minipage},$\bullet$ \textcolor{sp1}{A red hair woman holding an open box of pizza.}\\ $\bullet$ \textcolor{sp2}{A young woman holding a pizza in a box.}\\ $\bullet$ \textcolor{sp3}{a woman is holding a box of pizza}\\ $\bullet$ \textcolor{sp4}{A woman is posing with an open pizza box.}\\ $\bullet$ \textcolor{sp5}{A woman holds an open box of pizza. },$\bullet$ \textcolor{sp1}{a woman holding a box of pizza on a table}\\ $\bullet$ \textcolor{sp2}{a woman holding a box with a large pizza}\\ $\bullet$ \textcolor{sp3}{a woman holding a in front of a large pizza}\\ $\bullet$ \textcolor{sp4}{a woman holding a box of pizza sitting on a table}\\ $\bullet$ \textcolor{sp5}{a woman holding a large pizza in a box},$\bullet$ \textcolor{sp1}{a woman sits behind a large pizza made in a box}\\ $\bullet$ \textcolor{sp2}{a lady holding a pizza sitting next to a box of UNK on a table}\\ $\bullet$ \textcolor{sp3}{woman holding open two large pizzas with each other}\\ $\bullet$ \textcolor{sp4}{woman standing holding up a large pizza box}\\ $\bullet$ \textcolor{sp5}{this girl is enjoying her pizza at the table},$\bullet$ \textcolor{sp1}{a woman holding a large pizza in a table}\\ $\bullet$ \textcolor{sp2}{a woman holding a pizza in a table}\\ $\bullet$ \textcolor{sp3}{a woman sitting at a table with a large pizza}\\ $\bullet$ \textcolor{sp4}{a woman holding a box of pizza}\\ $\bullet$ \textcolor{sp5}{a woman sitting at a table with a box of pizza}
,,"CIDEr: 2.73, self-CIDEr: 0.63, ${\rm TRP}_{human}$: 0.91","CIDEr: 1.09, self-CIDEr: 0.91, ${\rm TRP}_{human}$: 0.13","CIDEr: 2.39, self-CIDEr: 0.69, ${\rm TRP}_{human}$: 0.75"
\begin{minipage}[b]{0.8\columnwidth} \centering \raisebox{-.5\height}{\includegraphics[width=\linewidth]{samples/COCO_val2014_000000340642.jpg}} \end{minipage},$\bullet$ \textcolor{sp1}{a brown cake with white icing and some walnut toppings}\\ $\bullet$ \textcolor{sp2}{Icing with nuts on top of a cake . }\\ $\bullet$ \textcolor{sp3}{Corner of a layer cake with frosting and walnuts.}\\ $\bullet$ \textcolor{sp4}{A frosted large cake on a table surface.}\\ $\bullet$ \textcolor{sp5}{Walnut icing on a baked cake - maybe carrot cake},$\bullet$ \textcolor{sp1}{a piece of cake with bananas on top of it}\\ $\bullet$ \textcolor{sp2}{a doughnut with cookie slices on top of it}\\ $\bullet$ \textcolor{sp3}{a piece of bread with bananas and nuts on top}\\ $\bullet$ \textcolor{sp4}{a piece of fruit with nuts on top of it}\\ $\bullet$ \textcolor{sp5}{cookies and bananas on a piece of bread on a plate},$\bullet$ \textcolor{sp1}{a muffin dessert desert with UNK and custard cream}\\ $\bullet$ \textcolor{sp2}{a stock container of powdered sugar banana slices and topped with thick sugar}\\ $\bullet$ \textcolor{sp3}{some type of bread covered in powdered sugar and peanut butter}\\ $\bullet$ \textcolor{sp4}{cinnamon roll desert on a plastic plate on a table}\\ $\bullet$ \textcolor{sp5}{cake with powdered sugar on top of it},$\bullet$ \textcolor{sp1}{a piece of bread with bananas on top of it}\\ $\bullet$ \textcolor{sp1}{a piece of bread with bananas on top of it}\\ $\bullet$ \textcolor{sp1}{a piece of bread with bananas on top of it}\\ $\bullet$ \textcolor{sp1}{a piece of bread with bananas on top of it}\\ $\bullet$ \textcolor{sp2}{a piece of bread with bananas on top}
,,"CIDEr: 0.39, self-CIDEr: 0.84, ${\rm TRP}_{human}$: -0.30","CIDEr: 0.10, self-CIDEr: 0.91, ${\rm TRP}_{human}$: -0.43","CIDEr: 0.05, self-CIDEr: 0.07, ${\rm TRP}_{human}$: -0.93"
\begin{minipage}[b]{0.8\columnwidth} \centering \raisebox{-.5\height}{\includegraphics[width=\linewidth]{samples/COCO_val2014_000000119414.jpg}} \end{minipage},$\bullet$ \textcolor{sp1}{A desert with icing and a sliced apple beside it.}\\ $\bullet$ \textcolor{sp2}{A piece of cake with a fork and one and a half apples on the plate.}\\ $\bullet$ \textcolor{sp3}{An fresh apple and a half on a plate with a slice of apple bread dribbled with cream}\\ $\bullet$ \textcolor{sp4}{A dessert with cake and apples is on a plate with a fork.}\\ $\bullet$ \textcolor{sp5}{The cut apples give a hint about what the cake tastes like.},$\bullet$ \textcolor{sp1}{a piece of cake on a white plate with an apple}\\ $\bullet$ \textcolor{sp1}{a piece of cake on a plate with an apple}\\ $\bullet$ \textcolor{sp2}{a piece of cake on a white plate with an apple}\\ $\bullet$ \textcolor{sp3}{a white plate with two apples and a fork on it}\\ $\bullet$ \textcolor{sp4}{a white plate with a piece of cake and an apple},$\bullet$ \textcolor{sp1}{a UNK of a dessert nut and an apple artfully balanced on the plate}\\ $\bullet$ \textcolor{sp2}{a plate with an apple and two cherries on it}\\ $\bullet$ \textcolor{sp3}{a close up of a plate with food on it}\\ $\bullet$ \textcolor{sp4}{three pieces of square cake on a plate with a fork}\\ $\bullet$ \textcolor{sp5}{pieces of an apple sit on top of a white plate with a sprinkles hit and},$\bullet$ \textcolor{sp1}{a piece of cake on a plate with an apple}\\ $\bullet$ \textcolor{sp1}{a piece of cake on a plate with an apple}\\ $\bullet$ \textcolor{sp1}{a piece of cake on a plate with an apple}\\ $\bullet$ \textcolor{sp1}{a piece of cake on a plate with an apple}\\ $\bullet$ \textcolor{sp2}{a piece of cake on a white plate with an apple}
,,"CIDEr: 0.80, self-CIDEr: 0.51, ${\rm TRP}_{human}$: -0.26","CIDEr: 0.41, self-CIDEr: 0.93, ${\rm TRP}_{human}$: -0.24","CIDEr: 0.80, self-CIDEr: 0.13, ${\rm TRP}_{human}$: -0.47"
\begin{minipage}[b]{0.8\columnwidth} \centering \raisebox{-.5\height}{\includegraphics[width=\linewidth]{samples/COCO_val2014_000000543300.jpg}} \end{minipage},$\bullet$ \textcolor{sp1}{A boat sits on the side of the dock.}\\ $\bullet$ \textcolor{sp2}{A large white boat in the open water.}\\ $\bullet$ \textcolor{sp3}{A white double decker boat n water next to buildings.}\\ $\bullet$ \textcolor{sp4}{A large cruise ship is traveling on the ocean. }\\ $\bullet$ \textcolor{sp5}{A Port River Dolphin Cruise ship sits in the water.},$\bullet$ \textcolor{sp1}{a boat in the water next to a building}\\ $\bullet$ \textcolor{sp2}{a cruise ship docked in front of a UNK}\\ $\bullet$ \textcolor{sp3}{a large boat docked in front of a building}\\ $\bullet$ \textcolor{sp4}{a boat in the water next to a dock}\\ $\bullet$ \textcolor{sp5}{a boat is parked in the water next to a building},$\bullet$ \textcolor{sp1}{a steamboat moving across the water near large buildings}\\ $\bullet$ \textcolor{sp2}{a large white boat is parked next to a large white house}\\ $\bullet$ \textcolor{sp3}{a cruise ship is in the harbor by some other large buildings}\\ $\bullet$ \textcolor{sp4}{white boat moored at dock with beach building in background}\\ $\bullet$ \textcolor{sp5}{it is hard to UNK in daytime on the water next to a town also port},$\bullet$ \textcolor{sp1}{a boat is sitting in the water next to a building}\\ $\bullet$ \textcolor{sp1}{a boat is in the water next to a building}\\ $\bullet$ \textcolor{sp2}{a boat is in the water next to a building}\\ $\bullet$ \textcolor{sp3}{a boat is in front of a building}\\ $\bullet$ \textcolor{sp4}{a boat is sitting in the water next to a that with a house}
,,"CIDEr: 0.88, self-CIDEr: 0.69, ${\rm TRP}_{human}$: -0.11","CIDEr: 0.48, self-CIDEr: 0.97, ${\rm TRP}_{human}$: -0.18","CIDEr: 0.82, self-CIDEr: 0.48, ${\rm TRP}_{human}$: -0.26"
\begin{minipage}[b]{0.8\columnwidth} \centering \raisebox{-.5\height}{\includegraphics[width=\linewidth]{samples/COCO_val2014_000000168847.jpg}} \end{minipage},$\bullet$ \textcolor{sp1}{A small cat sitting on a chair by a window.}\\ $\bullet$ \textcolor{sp2}{A cat sitting on top of a wooden chair next to a window.}\\ $\bullet$ \textcolor{sp3}{A kitten balancing on a chair to look outside a window.}\\ $\bullet$ \textcolor{sp4}{A cat climbs up the back of  a chair to look out a window.}\\ $\bullet$ \textcolor{sp5}{A cat that is standing on a chair looking out of a window.},$\bullet$ \textcolor{sp1}{a white cat sitting on top of a window sill}\\ $\bullet$ \textcolor{sp1}{a white cat sitting on top of a chair}\\ $\bullet$ \textcolor{sp2}{a white cat sitting on top of a wooden chair looking out a window}\\ $\bullet$ \textcolor{sp3}{a cat sitting on a chair looking out the window}\\ $\bullet$ \textcolor{sp4}{a white cat sitting on top of a window sill},$\bullet$ \textcolor{sp1}{a cat perched on top of a table watching a lake through mesh}\\ $\bullet$ \textcolor{sp2}{a cat standing on an office chair looking out a window}\\ $\bullet$ \textcolor{sp3}{an animal sits on a chair staring out a window}\\ $\bullet$ \textcolor{sp4}{a kitten sitting alone by a window}\\ $\bullet$ \textcolor{sp5}{a UNK is looking out the window and cans are shining},$\bullet$ \textcolor{sp1}{a white cat sitting on top of a window}\\ $\bullet$ \textcolor{sp1}{a white cat sitting on top of a window}\\ $\bullet$ \textcolor{sp1}{a white cat sitting on top of a window}\\ $\bullet$ \textcolor{sp1}{a white cat sitting on top of a window}\\ $\bullet$ \textcolor{sp2}{a white kitty sitting on top of a window}
,,"CIDEr: 1.95, self-CIDEr: 0.55, ${\rm TRP}_{human}$: 0.42","CIDEr: 0.91, self-CIDEr: 0.94, ${\rm TRP}_{human}$: 0.05","CIDEr: 1.56, self-CIDEr: 0.24, ${\rm TRP}_{human}$: 0.02"
\begin{minipage}[b]{0.8\columnwidth} \centering \raisebox{-.5\height}{\includegraphics[width=\linewidth]{samples/COCO_val2014_000000438738.jpg}} \end{minipage},$\bullet$ \textcolor{sp1}{A mother and child standing in front of a group of elephants.}\\ $\bullet$ \textcolor{sp2}{A small boy is feeding the elephants through a fence.}\\ $\bullet$ \textcolor{sp3}{There is a woman and a boy feeding an elephant.}\\ $\bullet$ \textcolor{sp4}{An adult and child feeding an elephant in a contained area.  }\\ $\bullet$ \textcolor{sp5}{a woman and two children are feeding some elephants},$\bullet$ \textcolor{sp1}{a group of people looking at elephants}\\ $\bullet$ \textcolor{sp1}{a group of people looking at elephants in a fence}\\ $\bullet$ \textcolor{sp1}{a group of people feeding elephants at a fence}\\ $\bullet$ \textcolor{sp2}{a group of people feeding elephants at a fence}\\ $\bullet$ \textcolor{sp3}{a group of people looking at elephants in a fence},$\bullet$ \textcolor{sp1}{a close up of a person letting cut a small child that is looking at an}\\ $\bullet$ \textcolor{sp2}{a group of people feeding elephants on a stick}\\ $\bullet$ \textcolor{sp3}{a person leaning over a rail watching elephants at the zoo}\\ $\bullet$ \textcolor{sp4}{adult feeding baby elephant by man in standing next to woman}\\ $\bullet$ \textcolor{sp5}{a little boy is touching the trunk of an elephant at a zoo},$\bullet$ \textcolor{sp1}{a woman and a child looking at elephants}\\ $\bullet$ \textcolor{sp1}{a woman and a child looking at elephants}\\ $\bullet$ \textcolor{sp1}{a woman and a child looking at elephants}\\ $\bullet$ \textcolor{sp2}{a woman and a child looking at a herd of elephants}\\ $\bullet$ \textcolor{sp3}{a woman and a child looking at large elephants}
,,"CIDEr: 0.89, self-CIDEr: 0.45, ${\rm TRP}_{human}$: -0.24","CIDEr: 0.54, self-CIDEr: 0.97, ${\rm TRP}_{human}$: -0.15","CIDEr: 1.02, self-CIDEr: 0.31, ${\rm TRP}_{human}$: -0.24"
\begin{minipage}[b]{0.8\columnwidth} \centering \raisebox{-.5\height}{\includegraphics[width=\linewidth]{samples/COCO_val2014_000000340332.jpg}} \end{minipage},"$\bullet$ \textcolor{sp1}{An old opened trunk in an abandoned house}\\ $\bullet$ \textcolor{sp2}{an open chest in a run down apartment}\\ $\bullet$ \textcolor{sp3}{This is an image of a trunk in a damaged home.}\\ $\bullet$ \textcolor{sp4}{Large, open, empty chest in an abandoned, rundown buliding }\\ $\bullet$ \textcolor{sp5}{An old open trunk sits in a dilapidated house.}",$\bullet$ \textcolor{sp1}{a broken suitcase sitting on the floor in a room}\\ $\bullet$ \textcolor{sp1}{a broken suitcase sitting on the floor in a room}\\ $\bullet$ \textcolor{sp2}{a broken suitcase sitting in the middle of a street}\\ $\bullet$ \textcolor{sp3}{a dirty old suitcase sitting on the ground}\\ $\bullet$ \textcolor{sp4}{an old old broken suitcase sitting in the street},$\bullet$ \textcolor{sp1}{a dirty stove that is in a snowy lot}\\ $\bullet$ \textcolor{sp2}{this is a broken looking under renovation in an abandoned kitchen}\\ $\bullet$ \textcolor{sp3}{a wooden box that has been destroyed with a broken stove and the bottom that was}\\ $\bullet$ \textcolor{sp4}{an old refrigerator}\\ $\bullet$ \textcolor{sp5}{the sink in the house have been turned down with the dead floor and is destroyed},$\bullet$ \textcolor{sp1}{an old suitcase sitting in the floor in a room}\\ $\bullet$ \textcolor{sp2}{an old suitcase sitting in the street in a room}\\ $\bullet$ \textcolor{sp3}{an old broken stove in a room with a wall}\\ $\bullet$ \textcolor{sp4}{an old broken old stove in a room}\\ $\bullet$ \textcolor{sp5}{an old stove sitting in a room in a house}
,,"CIDEr: 0.06, self-CIDEr: 0.57, ${\rm TRP}_{human}$: -0.65","CIDEr: 0.15, self-CIDEr: 0.95, ${\rm TRP}_{human}$: -0.38","CIDEr: 0.24, self-CIDEr: 0.76, ${\rm TRP}_{human}$: -0.43"
\begin{minipage}[b]{0.8\columnwidth} \centering \raisebox{-.5\height}{\includegraphics[width=\linewidth]{samples/COCO_val2014_000000199257.jpg}} \end{minipage},$\bullet$ \textcolor{sp1}{a green sign on a pole with a street light}\\ $\bullet$ \textcolor{sp2}{Street signage directs traffic moving right along Broadway.  }\\ $\bullet$ \textcolor{sp3}{a pole that has a sign on it}\\ $\bullet$ \textcolor{sp4}{A street with a stoplight on the yellow light. }\\ $\bullet$ \textcolor{sp5}{A picture of a traffic sign that says no turn on red arrow.},$\bullet$ \textcolor{sp1}{a traffic light and a street sign on a pole}\\ $\bullet$ \textcolor{sp1}{a street sign and a traffic light on a street}\\ $\bullet$ \textcolor{sp2}{a couple of street signs and a traffic light}\\ $\bullet$ \textcolor{sp3}{a traffic light and a street sign on a pole}\\ $\bullet$ \textcolor{sp4}{a couple of street signs on top of a street},$\bullet$ \textcolor{sp1}{a lamppost and street sign on the side of the road}\\ $\bullet$ \textcolor{sp2}{the traffic signal is at a city intersection near a caution light}\\ $\bullet$ \textcolor{sp3}{urban street intersection in UNK area with UNK gate sign and lantern}\\ $\bullet$ \textcolor{sp4}{a four way street intersection next to a fire hydrant and two street signs}\\ $\bullet$ \textcolor{sp5}{this is an image of an outdoor area},$\bullet$ \textcolor{sp1}{a street sign and a traffic light on a pole}\\ $\bullet$ \textcolor{sp2}{a traffic light and street signs on a pole}\\ $\bullet$ \textcolor{sp3}{a street sign and a traffic light on a street}\\ $\bullet$ \textcolor{sp4}{a red traffic light and a street sign on a pole}\\ $\bullet$ \textcolor{sp5}{a street sign and a traffic light on a road}
,,"CIDEr: 0.89, self-CIDEr: 0.63, ${\rm TRP}_{human}$: -0.14","CIDEr: 0.15, self-CIDEr: 0.98, ${\rm TRP}_{human}$: -0.36","CIDEr: 1.02, self-CIDEr: 0.56, ${\rm TRP}_{human}$: -0.11"
\begin{minipage}[b]{0.8\columnwidth} \centering \raisebox{-.5\height}{\includegraphics[width=\linewidth]{samples/COCO_val2014_000000452078.jpg}} \end{minipage},$\bullet$ \textcolor{sp1}{A set of five pizzas sitting next to each other each with different toppings.}\\ $\bullet$ \textcolor{sp2}{A handful of prepared pizzas sit next to each other.}\\ $\bullet$ \textcolor{sp3}{Five uncooked pizzas with a variety of different toppings.}\\ $\bullet$ \textcolor{sp4}{Five unbaked pizzas that include various types of cheeses.}\\ $\bullet$ \textcolor{sp5}{Five different pizzas are being prepared over a metal tray.},$\bullet$ \textcolor{sp1}{a group of pizzas sitting on top of a table}\\ $\bullet$ \textcolor{sp1}{a group of pizzas sitting on top of a table}\\ $\bullet$ \textcolor{sp1}{four pizzas sitting on top of a table}\\ $\bullet$ \textcolor{sp2}{a group of pizzas sitting on a table}\\ $\bullet$ \textcolor{sp3}{a group of pizzas sitting on top of a table},$\bullet$ \textcolor{sp1}{four pizzas with different toppings on a buffet line}\\ $\bullet$ \textcolor{sp2}{a set of six small pizzas with green leaves on them}\\ $\bullet$ \textcolor{sp3}{five uncooked pizzas with food are on wooden platters}\\ $\bullet$ \textcolor{sp4}{several uncooked pizzas in different shapes and sizes and styles}\\ $\bullet$ \textcolor{sp5}{six uncooked pizzas on display with puffs on them},$\bullet$ \textcolor{sp1}{a group of pizzas sitting on top of a table}\\ $\bullet$ \textcolor{sp1}{a group of pizzas sitting on top of a table}\\ $\bullet$ \textcolor{sp1}{a group of pizzas sitting on top of a table}\\ $\bullet$ \textcolor{sp1}{a group of pizzas sitting on top of a table}\\ $\bullet$ \textcolor{sp2}{a group of pizzas are sitting on a table}
,,"CIDEr: 0.95, self-CIDEr: 0.29, ${\rm TRP}_{human}$: -0.29","CIDEr: 0.87, self-CIDEr: 0.90, ${\rm TRP}_{human}$: 0.01","CIDEr: 1.00, self-CIDEr: 0.21, ${\rm TRP}_{human}$: -0.32"
\begin{minipage}[b]{0.8\columnwidth} \centering \raisebox{-.5\height}{\includegraphics[width=\linewidth]{samples/COCO_val2014_000000225546.jpg}} \end{minipage},$\bullet$ \textcolor{sp1}{a small bathroom with a mirror and sink}\\ $\bullet$ \textcolor{sp2}{A tile wall in a bathroom below a mirror.}\\ $\bullet$ \textcolor{sp3}{A tiled mosaic empty shower stall with bathroom mirror.}\\ $\bullet$ \textcolor{sp4}{The mirror is showing the reflection of the bathroom sink}\\ $\bullet$ \textcolor{sp5}{A sink with tile on the wall near it and green paint on the wall},$\bullet$ \textcolor{sp1}{a bathroom with a sink and a mirror}\\ $\bullet$ \textcolor{sp1}{a bathroom with a sink and a mirror}\\ $\bullet$ \textcolor{sp1}{a bathroom with a sink and a mirror}\\ $\bullet$ \textcolor{sp1}{a bathroom with a sink and a mirror}\\ $\bullet$ \textcolor{sp2}{a bathroom with a mirror and a sink},$\bullet$ \textcolor{sp1}{a bathroom has a sink and a mirror in it}\\ $\bullet$ \textcolor{sp2}{a brown marble tiled bathroom with sink mirror bathtub and towel rack}\\ $\bullet$ \textcolor{sp3}{a tiled bathroom with two sinks under a large mirror}\\ $\bullet$ \textcolor{sp4}{a bathroom sink and mirror in a bathroom}\\ $\bullet$ \textcolor{sp5}{a tiled wall with a basin sink is shown here with no faucet in hand},$\bullet$ \textcolor{sp1}{a bathroom with a sink and a mirror}\\ $\bullet$ \textcolor{sp1}{a bathroom with a sink and a mirror}\\ $\bullet$ \textcolor{sp1}{a bathroom with a sink and a mirror}\\ $\bullet$ \textcolor{sp1}{a bathroom with a sink and a mirror}\\ $\bullet$ \textcolor{sp1}{a bathroom with a sink and a mirror}
,,"CIDEr: 1.66, self-CIDEr: 0.21, ${\rm TRP}_{human}$: 0.06","CIDEr: 0.78, self-CIDEr: 0.87, ${\rm TRP}_{human}$: -0.07","CIDEr: 1.55, self-CIDEr: 0.00, ${\rm TRP}_{human}$: -0.12"
\begin{minipage}[b]{0.8\columnwidth} \centering \raisebox{-.5\height}{\includegraphics[width=\linewidth]{samples/COCO_val2014_000000569289.jpg}} \end{minipage},"$\bullet$ \textcolor{sp1}{A plate of beans and eggs with a knife and fork on it.}\\ $\bullet$ \textcolor{sp2}{A plate of beans, eggs, and toast is on the table.}\\ $\bullet$ \textcolor{sp3}{A plate on a table containing beans, eggs, toast and silverware.}\\ $\bullet$ \textcolor{sp4}{A plate of breakfast food is sitting on the table.}\\ $\bullet$ \textcolor{sp5}{There are eggs and beans on a plate.}",$\bullet$ \textcolor{sp1}{a plate of breakfast food with eggs and beans}\\ $\bullet$ \textcolor{sp2}{a plate of breakfast food with eggs and a fork}\\ $\bullet$ \textcolor{sp3}{a plate of food with eggs and eggs on a table}\\ $\bullet$ \textcolor{sp4}{a plate of food with eggs and beans on a table}\\ $\bullet$ \textcolor{sp5}{a breakfast plate with eggs and beans on a table},$\bullet$ \textcolor{sp1}{plate with grits and eggs with eggs on a black table}\\ $\bullet$ \textcolor{sp2}{two eggs on a plate with mac and cheese next to a fork and a spoon}\\ $\bullet$ \textcolor{sp3}{the breakfast has eggs eggs and toast on it}\\ $\bullet$ \textcolor{sp4}{breakfast of eggs beans and a motor fathers breakfast}\\ $\bullet$ \textcolor{sp5}{there are some foods on this white dish},$\bullet$ \textcolor{sp1}{a plate of food with eggs and beans on a table}\\ $\bullet$ \textcolor{sp1}{a plate of food with eggs and beans on a table}\\ $\bullet$ \textcolor{sp1}{a plate of food with eggs and beans on a table}\\ $\bullet$ \textcolor{sp1}{a plate of food with eggs and beans on a table}\\ $\bullet$ \textcolor{sp2}{a plate of food with egg and blue beans on a table}
,,"CIDEr: 2.10, self-CIDEr: 0.58, ${\rm TRP}_{human}$: 0.52","CIDEr: 0.64, self-CIDEr: 0.91, ${\rm TRP}_{human}$: -0.12","CIDEr: 2.28, self-CIDEr: 0.23, ${\rm TRP}_{human}$: 0.43"
\begin{minipage}[b]{0.8\columnwidth} \centering \raisebox{-.5\height}{\includegraphics[width=\linewidth]{samples/COCO_val2014_000000303215.jpg}} \end{minipage},$\bullet$ \textcolor{sp1}{A large teddybear float is on snow skis.}\\ $\bullet$ \textcolor{sp2}{A white teddy bear posed on skis with ski poles.}\\ $\bullet$ \textcolor{sp3}{a stuffed bear with goggled on wearing snow skies }\\ $\bullet$ \textcolor{sp4}{A stuffed polar bear has goggles and skis.}\\ $\bullet$ \textcolor{sp5}{There is a giant stuffed bear wearing skis},$\bullet$ \textcolor{sp1}{a dog wearing a hat sitting on a boat}\\ $\bullet$ \textcolor{sp2}{a dressed in dog is sitting on a boat}\\ $\bullet$ \textcolor{sp3}{a teddy bear wearing a hat sitting on a boat}\\ $\bullet$ \textcolor{sp4}{a teddy bear wearing a headband sitting on a boat}\\ $\bullet$ \textcolor{sp5}{a dog in a santa suit sitting on a boat},$\bullet$ \textcolor{sp1}{a UNK teddy bear laying on a white object}\\ $\bullet$ \textcolor{sp2}{a dog is sitting in a cat outfit while sitting in a boat}\\ $\bullet$ \textcolor{sp3}{a teddy bear dressed as a lobster in uniform}\\ $\bullet$ \textcolor{sp4}{a white teddy bear sitting by a fence}\\ $\bullet$ \textcolor{sp5}{a yellow teddy bear dressed in german clothing},$\bullet$ \textcolor{sp1}{a teddy bear wearing a hat sitting on a ski lift}\\ $\bullet$ \textcolor{sp1}{a teddy bear wearing a hat sitting on a ski lift}\\ $\bullet$ \textcolor{sp2}{a stuffed teddy bear wearing a hat sitting on a ski lift}\\ $\bullet$ \textcolor{sp3}{a teddy bear sitting on top of a UNK}\\ $\bullet$ \textcolor{sp4}{a stuffed teddy bear wearing a hat sitting on a UNK}
,,"CIDEr: 0.25, self-CIDEr: 0.75, ${\rm TRP}_{human}$: -0.44","CIDEr: 0.35, self-CIDEr: 0.91, ${\rm TRP}_{human}$: -0.29","CIDEr: 0.58, self-CIDEr: 0.47, ${\rm TRP}_{human}$: -0.41"
\begin{minipage}[b]{0.8\columnwidth} \centering \raisebox{-.5\height}{\includegraphics[width=\linewidth]{samples/COCO_val2014_000000398606.jpg}} \end{minipage},"$\bullet$ \textcolor{sp1}{A bathroom with a reflection of a television and a sink.}\\ $\bullet$ \textcolor{sp2}{A bathroom with a sink and mirror and tissues on the counter.}\\ $\bullet$ \textcolor{sp3}{Bathroom area with multiple sinks and mirrors with television reflected.}\\ $\bullet$ \textcolor{sp4}{A sink and mirror in a motel room.}\\ $\bullet$ \textcolor{sp5}{A bathroom with a television, sink and two boxes of tissues. }",$\bullet$ \textcolor{sp1}{a bathroom with a sink and a mirror}\\ $\bullet$ \textcolor{sp1}{a bathroom with a sink and a mirror}\\ $\bullet$ \textcolor{sp1}{a bathroom with a sink and a mirror}\\ $\bullet$ \textcolor{sp2}{a hotel bathroom with a sink and a tv}\\ $\bullet$ \textcolor{sp3}{a bathroom sink and a flat screen tv in a bathroom},$\bullet$ \textcolor{sp1}{a bathroom has a large double sink a large framed picture and two square candles}\\ $\bullet$ \textcolor{sp2}{a bathroom sink with two candles in it}\\ $\bullet$ \textcolor{sp3}{a bathroom vanity is photographed with two photographers displayed}\\ $\bullet$ \textcolor{sp4}{two large sinks near two mirrors in a public restroom}\\ $\bullet$ \textcolor{sp5}{this picture is of someone singing at his bathroom belongings},$\bullet$ \textcolor{sp1}{a bathroom with a sink and a mirror}\\ $\bullet$ \textcolor{sp1}{a bathroom with a sink and a mirror}\\ $\bullet$ \textcolor{sp1}{a bathroom with a sink and a mirror}\\ $\bullet$ \textcolor{sp1}{a bathroom with a sink and a mirror}\\ $\bullet$ \textcolor{sp2}{a bathroom with a sink and a picture on the mirror}
,,"CIDEr: 1.49, self-CIDEr: 0.43, ${\rm TRP}_{human}$: 0.09","CIDEr: 0.30, self-CIDEr: 0.95, ${\rm TRP}_{human}$: -0.30","CIDEr: 1.87, self-CIDEr: 0.19, ${\rm TRP}_{human}$: 0.17"
\begin{minipage}[b]{0.8\columnwidth} \centering \raisebox{-.5\height}{\includegraphics[width=\linewidth]{samples/COCO_val2014_000000567944.jpg}} \end{minipage},$\bullet$ \textcolor{sp1}{A couple of people that are sitting on mopeds.}\\ $\bullet$ \textcolor{sp2}{a street that has some motorcycles going down it}\\ $\bullet$ \textcolor{sp3}{A city street with multiple shops and people riding motorcycles.}\\ $\bullet$ \textcolor{sp4}{People on motorbikes driving down the road in a city.}\\ $\bullet$ \textcolor{sp5}{A few people on motor scooters riding down a street.},$\bullet$ \textcolor{sp1}{a group of people riding motorcycles down a city street}\\ $\bullet$ \textcolor{sp1}{a group of people riding motorcycles down a city street}\\ $\bullet$ \textcolor{sp1}{a group of people riding motorcycles down a street}\\ $\bullet$ \textcolor{sp1}{a group of people riding motorcycles down a city street}\\ $\bullet$ \textcolor{sp2}{a group of people riding motorcycles down a street},$\bullet$ \textcolor{sp1}{motorcycle riders are at an intersection in a city}\\ $\bullet$ \textcolor{sp2}{people are riding their bikes down a street}\\ $\bullet$ \textcolor{sp3}{suv and riders are going in bicycles down a city street}\\ $\bullet$ \textcolor{sp4}{many motorcycle riders ride down the city street}\\ $\bullet$ \textcolor{sp5}{an foreign country bikers parade along this busy city street},$\bullet$ \textcolor{sp1}{a group of people riding motorcycles down a city street}\\ $\bullet$ \textcolor{sp1}{a group of people riding motorcycles down a city street}\\ $\bullet$ \textcolor{sp1}{a group of people riding motorcycles down a city street}\\ $\bullet$ \textcolor{sp1}{a group of people riding motorcycles down a city street}\\ $\bullet$ \textcolor{sp2}{a group of people on motorcycles on a city street}
,,"CIDEr: 1.18, self-CIDEr: 0.15, ${\rm TRP}_{human}$: -0.24","CIDEr: 0.28, self-CIDEr: 0.91, ${\rm TRP}_{human}$: -0.33","CIDEr: 1.15, self-CIDEr: 0.23, ${\rm TRP}_{human}$: -0.21"
\begin{minipage}[b]{0.8\columnwidth} \centering \raisebox{-.5\height}{\includegraphics[width=\linewidth]{samples/COCO_val2014_000000035105.jpg}} \end{minipage},$\bullet$ \textcolor{sp1}{Red fire hydrant on grass in front of a black street.}\\ $\bullet$ \textcolor{sp2}{A fire hydrant on the side of the road outside a business.}\\ $\bullet$ \textcolor{sp3}{A fire hydrant with an out of order sign on a street side.}\\ $\bullet$ \textcolor{sp4}{A red fire hydrant in grassy area next to street.}\\ $\bullet$ \textcolor{sp5}{A fire hydrant that is in the grass.},$\bullet$ \textcolor{sp1}{a red fire hydrant in the grass next to a street}\\ $\bullet$ \textcolor{sp1}{a red fire hydrant in the side of a street}\\ $\bullet$ \textcolor{sp1}{a red fire hydrant on the side of a street}\\ $\bullet$ \textcolor{sp2}{a red fire hydrant on the side of a street}\\ $\bullet$ \textcolor{sp3}{a red fire hydrant on the side of a street},$\bullet$ \textcolor{sp1}{a fire hydrant on grass by the street}\\ $\bullet$ \textcolor{sp2}{a red fire hydrant is in a very popular location}\\ $\bullet$ \textcolor{sp3}{a red fire hydrant on the street in front of a brick building}\\ $\bullet$ \textcolor{sp4}{a red fire hydrant in grassy area next to bushes and trees}\\ $\bullet$ \textcolor{sp5}{the street is full of cars and a fire hydrant sit in the grass beside a},$\bullet$ \textcolor{sp1}{a red fire hydrant on the side of a street}\\ $\bullet$ \textcolor{sp1}{a red fire hydrant on the side of a street}\\ $\bullet$ \textcolor{sp1}{a red fire hydrant on the side of a street}\\ $\bullet$ \textcolor{sp1}{a red fire hydrant on the side of a street}\\ $\bullet$ \textcolor{sp2}{a red fire hydrant sitting on the side of a street}
,,"CIDEr: 2.95, self-CIDEr: 0.36, ${\rm TRP}_{human}$: 0.88","CIDEr: 1.95, self-CIDEr: 0.82, ${\rm TRP}_{human}$: 0.58","CIDEr: 3.01, self-CIDEr: 0.18, ${\rm TRP}_{human}$: 0.81"
\begin{minipage}[b]{0.8\columnwidth} \centering \raisebox{-.5\height}{\includegraphics[width=\linewidth]{samples/COCO_val2014_000000524638.jpg}} \end{minipage},$\bullet$ \textcolor{sp1}{A young boy standing next to a green frisbee.}\\ $\bullet$ \textcolor{sp2}{a young boy in a gray sweater throwing a green Frisbee in a park}\\ $\bullet$ \textcolor{sp3}{a llittle boy in a sweater is throwing a frisbee}\\ $\bullet$ \textcolor{sp4}{A young boy throwing a frisbee in a yard.}\\ $\bullet$ \textcolor{sp5}{A young bow throws a Frisbee behind him},$\bullet$ \textcolor{sp1}{a young man throwing a frisbee in a field}\\ $\bullet$ \textcolor{sp2}{a young man throwing a green frisbee in a field}\\ $\bullet$ \textcolor{sp3}{a young boy throwing a frisbee in a field}\\ $\bullet$ \textcolor{sp4}{a young boy throwing a blue frisbee in a field}\\ $\bullet$ \textcolor{sp5}{a young boy throwing a green frisbee in the park},$\bullet$ \textcolor{sp1}{a young man tossing a frisbee in a grassy field}\\ $\bullet$ \textcolor{sp2}{a young boy looking at a frisbee on a green lawn}\\ $\bullet$ \textcolor{sp3}{an older gentleman tossing a green disk to catch it}\\ $\bullet$ \textcolor{sp4}{a guy throwing a green flying disc in a grassy area}\\ $\bullet$ \textcolor{sp5}{a young boy has thrown a frisbee out on a grassy area},$\bullet$ \textcolor{sp1}{a young boy throwing a frisbee in the grass}\\ $\bullet$ \textcolor{sp1}{a young boy throwing a frisbee in the grass}\\ $\bullet$ \textcolor{sp1}{a young boy throwing a frisbee in the grass}\\ $\bullet$ \textcolor{sp2}{a young boy throwing a frisbee in a field}\\ $\bullet$ \textcolor{sp3}{a young boy playing with a frisbee in a field}
,,"CIDEr: 2.53, self-CIDEr: 0.59, ${\rm TRP}_{human}$: 0.77","CIDEr: 0.77, self-CIDEr: 0.92, ${\rm TRP}_{human}$: -0.04","CIDEr: 2.73, self-CIDEr: 0.33, ${\rm TRP}_{human}$: 0.74"
\begin{minipage}[b]{0.8\columnwidth} \centering \raisebox{-.5\height}{\includegraphics[width=\linewidth]{samples/COCO_val2014_000000010400.jpg}} \end{minipage},"$\bullet$ \textcolor{sp1}{A large clock tower over a church next to trees.}\\ $\bullet$ \textcolor{sp2}{A large clock tower above a masonry building.}\\ $\bullet$ \textcolor{sp3}{The building has an archway going through it.}\\ $\bullet$ \textcolor{sp4}{The entrance to the old chapel is waiting for visitors,}\\ $\bullet$ \textcolor{sp5}{A stone entryway that is topped with a clock tower }",$\bullet$ \textcolor{sp1}{a building with a clock tower on top of it}\\ $\bullet$ \textcolor{sp1}{a building with a clock tower on top of it}\\ $\bullet$ \textcolor{sp1}{a large building with a clock tower on top of it}\\ $\bullet$ \textcolor{sp2}{a church with a clock tower on the top of it}\\ $\bullet$ \textcolor{sp3}{a building with a clock tower on top of it},$\bullet$ \textcolor{sp1}{an old structure with a casting iron and a clock on a tower}\\ $\bullet$ \textcolor{sp2}{a clock tower with a bell on it near trees}\\ $\bullet$ \textcolor{sp3}{an older stone tower has a clock at the top}\\ $\bullet$ \textcolor{sp4}{copper stone clock tower is above the trees}\\ $\bullet$ \textcolor{sp5}{there is a big brick tower with a clock in the middle},$\bullet$ \textcolor{sp1}{a church with a clock tower on top of it}\\ $\bullet$ \textcolor{sp1}{a church with a clock tower on top of it}\\ $\bullet$ \textcolor{sp1}{a church with a clock tower on top of it}\\ $\bullet$ \textcolor{sp1}{a church with a clock tower on top of it}\\ $\bullet$ \textcolor{sp2}{a building with a clock tower on top of it}
,,"CIDEr: 1.09, self-CIDEr: 0.31, ${\rm TRP}_{human}$: -0.20","CIDEr: 0.55, self-CIDEr: 0.90, ${\rm TRP}_{human}$: -0.18","CIDEr: 1.11, self-CIDEr: 0.17, ${\rm TRP}_{human}$: -0.27"
\begin{minipage}[b]{0.8\columnwidth} \centering \raisebox{-.5\height}{\includegraphics[width=\linewidth]{samples/COCO_val2014_000000007088.jpg}} \end{minipage},$\bullet$ \textcolor{sp1}{A little girl is holding an umbrella on a wet day.}\\ $\bullet$ \textcolor{sp2}{A small child stands in the rain with an umbrella.}\\ $\bullet$ \textcolor{sp3}{A perfect pose by a little girl with an umbrella in the rain.}\\ $\bullet$ \textcolor{sp4}{A little girl holding an umbrella in the rain. }\\ $\bullet$ \textcolor{sp5}{A little girl holding an umbrella while standing outside.},$\bullet$ \textcolor{sp1}{a little girl standing in the rain with an umbrella}\\ $\bullet$ \textcolor{sp1}{a little girl holding an umbrella in the rain}\\ $\bullet$ \textcolor{sp1}{a little girl holding an umbrella in the rain}\\ $\bullet$ \textcolor{sp2}{a little girl holding an umbrella in the rain}\\ $\bullet$ \textcolor{sp3}{a little girl holding an umbrella on a street},$\bullet$ \textcolor{sp1}{a young child standing in the rain near a bush holding an umbrella}\\ $\bullet$ \textcolor{sp2}{a young girl holding an umbrella standing in the rain}\\ $\bullet$ \textcolor{sp3}{small girl holding an umbrella in driveway outside near flowers}\\ $\bullet$ \textcolor{sp4}{girl standing in rain with an umbrella on top of her head}\\ $\bullet$ \textcolor{sp5}{a little girl with an umbrella is standing outside},$\bullet$ \textcolor{sp1}{a little girl holding an umbrella in the rain}\\ $\bullet$ \textcolor{sp1}{a little girl holding an umbrella in the rain}\\ $\bullet$ \textcolor{sp1}{a little girl holding an umbrella in the rain}\\ $\bullet$ \textcolor{sp2}{a little girl standing in the rain with an umbrella}\\ $\bullet$ \textcolor{sp3}{a young girl holding an umbrella in the rain}
,,"CIDEr: 4.32, self-CIDEr: 0.38, ${\rm TRP}_{human}$: 1.67","CIDEr: 2.10, self-CIDEr: 0.83, ${\rm TRP}_{human}$: 0.67","CIDEr: 4.27, self-CIDEr: 0.35, ${\rm TRP}_{human}$: 1.63"
\begin{minipage}[b]{0.8\columnwidth} \centering \raisebox{-.5\height}{\includegraphics[width=\linewidth]{samples/COCO_val2014_000000031981.jpg}} \end{minipage},$\bullet$ \textcolor{sp1}{A woman is showing off a cake she baked while a man looks on. }\\ $\bullet$ \textcolor{sp2}{A lady wearing a purple shirt holding a cake.}\\ $\bullet$ \textcolor{sp3}{A man smiles in the background as a woman holds a cake. }\\ $\bullet$ \textcolor{sp4}{A woman standing outside holding a coconut cake with a man looking on.}\\ $\bullet$ \textcolor{sp5}{A woman smiles while holding up a cake.},$\bullet$ \textcolor{sp1}{a man and a woman holding a cake}\\ $\bullet$ \textcolor{sp1}{a man and a woman holding a cake}\\ $\bullet$ \textcolor{sp1}{a man and a woman holding a cake}\\ $\bullet$ \textcolor{sp2}{a man and a woman holding a green cake}\\ $\bullet$ \textcolor{sp3}{a woman holding a green cake next to a man},$\bullet$ \textcolor{sp1}{group of ladies sitting on a park bench in front of a cake}\\ $\bullet$ \textcolor{sp2}{a man and a woman smile as they hold a cake}\\ $\bullet$ \textcolor{sp3}{two women holding a plate with a cake on it smiling and a man holding a}\\ $\bullet$ \textcolor{sp4}{a girl with her arms covered cake and a cake on a table}\\ $\bullet$ \textcolor{sp5}{the woman and a man both have a cake in front of them},$\bullet$ \textcolor{sp1}{a man and a woman holding a cake}\\ $\bullet$ \textcolor{sp1}{a man and a woman holding a cake}\\ $\bullet$ \textcolor{sp2}{a man and a woman sitting in front of a birthday cake}\\ $\bullet$ \textcolor{sp3}{a man and a woman sitting holding a cake}\\ $\bullet$ \textcolor{sp4}{two people standing next to a table with a cake}
,,"CIDEr: 1.28, self-CIDEr: 0.36, ${\rm TRP}_{human}$: -0.07","CIDEr: 0.56, self-CIDEr: 0.91, ${\rm TRP}_{human}$: -0.17","CIDEr: 1.19, self-CIDEr: 0.59, ${\rm TRP}_{human}$: 0.01"
\begin{minipage}[b]{0.8\columnwidth} \centering \raisebox{-.5\height}{\includegraphics[width=\linewidth]{samples/COCO_val2014_000000483767.jpg}} \end{minipage},$\bullet$ \textcolor{sp1}{a air plane that is a model conected to a pole.}\\ $\bullet$ \textcolor{sp2}{An old missile carrier hangs in a glider}\\ $\bullet$ \textcolor{sp3}{A Canada Airforce plane mounted on a pole for display}\\ $\bullet$ \textcolor{sp4}{An old fighter jet mounted on display outside.}\\ $\bullet$ \textcolor{sp5}{An airplane mounted on a pole for display.},$\bullet$ \textcolor{sp1}{a red and white airplane flying in the sky}\\ $\bullet$ \textcolor{sp1}{a red and white airplane flying in the sky}\\ $\bullet$ \textcolor{sp1}{a red and blue airplane flying in the sky}\\ $\bullet$ \textcolor{sp2}{a large airplane flying in the blue sky}\\ $\bullet$ \textcolor{sp3}{a red and white airplane flying in the sky},$\bullet$ \textcolor{sp1}{a large older jet flying through a cloudy blue sky}\\ $\bullet$ \textcolor{sp2}{a mid sized air force plane flying overhead}\\ $\bullet$ \textcolor{sp3}{a small airplane flying high up in the sky}\\ $\bullet$ \textcolor{sp4}{the sleek top of a jet ladder}\\ $\bullet$ \textcolor{sp5}{a propeller plane flying through blue cloudy skies},$\bullet$ \textcolor{sp1}{a red and blue plane flying in the sky}\\ $\bullet$ \textcolor{sp1}{a red and blue plane flying in the sky}\\ $\bullet$ \textcolor{sp1}{a red and blue plane flying in the sky}\\ $\bullet$ \textcolor{sp1}{a red and blue plane flying in the sky}\\ $\bullet$ \textcolor{sp2}{a red and blue airplane flying in the sky}
,,"CIDEr: 0.13, self-CIDEr: 0.39, ${\rm TRP}_{human}$: -0.71","CIDEr: 0.10, self-CIDEr: 0.95, ${\rm TRP}_{human}$: -0.41","CIDEr: 0.15, self-CIDEr: 0.22, ${\rm TRP}_{human}$: -0.79"


==> samples/qualitative_csv.csv <==
Image,Human annotations,"VaT(ours, msc)",Diverse model,Accurate model
\begin{minipage}[b]{0.8\columnwidth} \centering \raisebox{-.5\height}{\includegraphics[width=\linewidth]{samples/COCO_val2014_000000400985.jpg}} \end{minipage},$\bullet$ \textcolor{sp1}{Two donuts sitting on top of a paper bag on a dinner table. }\\ $\bullet$ \textcolor{sp2}{Two donutes and a cup of coffee are placed on a table.}\\ $\bullet$ \textcolor{sp3}{Two doughnuts on top of a paper bag and a cup of coffee in a mug.}\\ $\bullet$ \textcolor{sp4}{Two doughnuts and a cup of coffee on a table.}\\ $\bullet$ \textcolor{sp5}{Two donuts are on the brown paper bag next to a cup of coffee. },$\bullet$ \textcolor{sp1}{two donuts and a cup of coffee on a table}\\ $\bullet$ \textcolor{sp2}{two donuts sitting on a table next to a cup of coffee}\\ $\bullet$ \textcolor{sp3}{three donuts sitting on a table with a cup of coffee}\\ $\bullet$ \textcolor{sp4}{three pastries on a table next to a cup of coffee}\\ $\bullet$ \textcolor{sp5}{two donuts on a piece of paper next to a cup of coffee},$\bullet$ \textcolor{sp1}{strawberry glazed doughnut sitting on a table next to a glass of drink}\\ $\bullet$ \textcolor{sp2}{two donuts and a cup of juice sit atop a table}\\ $\bullet$ \textcolor{sp3}{three doughnuts sit on a piece of napkins on straw in a bag next to a}\\ $\bullet$ \textcolor{sp4}{a plate containing sandwhich beside two glazed doughnuts and a cup of coffee are kept on}\\ $\bullet$ \textcolor{sp5}{a wooden table with two donuts and two glasses of beer},$\bullet$ \textcolor{sp1}{three donuts on a table with a cup of coffee}\\ $\bullet$ \textcolor{sp2}{two donuts on a table with a cup of coffee}\\ $\bullet$ \textcolor{sp3}{two donuts sitting on a table with two cups of coffee}\\ $\bullet$ \textcolor{sp4}{two donuts and two glasses of juice on a table}\\ $\bullet$ \textcolor{sp5}{three donuts sitting on a UNK next to a cup of coffee}
,,"CIDEr: 2.40, self-CIDEr: 0.66, ${\rm TRP}_{human}$: 0.74","CIDEr: 0.76, self-CIDEr: 0.94, ${\rm TRP}_{human}$: -0.04","CIDEr: 1.57, self-CIDEr: 0.73, ${\rm TRP}_{human}$: 0.30"
\begin{minipage}[b]{0.8\columnwidth} \centering \raisebox{-.5\height}{\includegraphics[width=\linewidth]{samples/COCO_val2014_000000011115.jpg}} \end{minipage},$\bullet$ \textcolor{sp1}{An elderly  man and woman look at something out of the camera's view. }\\ $\bullet$ \textcolor{sp2}{An older woman sitting in a wheel chair next to an older man.}\\ $\bullet$ \textcolor{sp3}{An old couple is sitting together holding a stuffed bear.}\\ $\bullet$ \textcolor{sp4}{The old man is sitting next to the old woman holding a teddy bear.}\\ $\bullet$ \textcolor{sp5}{ An elderly man and woman sitting down},$\bullet$ \textcolor{sp1}{a man and a woman holding a pink teddy bear}\\ $\bullet$ \textcolor{sp1}{a man and a woman holding a white teddy bear}\\ $\bullet$ \textcolor{sp2}{a man and a woman sitting with a pink teddy bear}\\ $\bullet$ \textcolor{sp3}{a man and a woman holding a pink teddy bear}\\ $\bullet$ \textcolor{sp4}{a man and a woman sitting in a chair with a pink teddy bear},$\bullet$ \textcolor{sp1}{two people and a girl embrace with a teddy bear}\\ $\bullet$ \textcolor{sp2}{a man holding a pink teddy bear next to a woman as they talk to her}\\ $\bullet$ \textcolor{sp3}{a man on his cell phone and a woman dressed up like a bunny}\\ $\bullet$ \textcolor{sp4}{a man and woman are sitting next to one of the young girl as they hold}\\ $\bullet$ \textcolor{sp5}{a couple of people that look like two ladies holding one eye with a pink head},$\bullet$ \textcolor{sp1}{a man and a woman sitting at a table with a teddy bear}\\ $\bullet$ \textcolor{sp1}{a man and a woman sitting at a table with a teddy bear}\\ $\bullet$ \textcolor{sp1}{a man and a woman sitting at a table with a teddy bear}\\ $\bullet$ \textcolor{sp1}{a man and a woman holding a teddy bear}\\ $\bullet$ \textcolor{sp2}{a man and a woman holding a teddy bear}
,,"CIDEr: 0.75, self-CIDEr: 0.47, ${\rm TRP}_{human}$: -0.30","CIDEr: 0.24, self-CIDEr: 0.95, ${\rm TRP}_{human}$: -0.33","CIDEr: 0.95, self-CIDEr: 0.27, ${\rm TRP}_{human}$: -0.31"
\begin{minipage}[b]{0.8\columnwidth} \centering \raisebox{-.5\height}{\includegraphics[width=\linewidth]{samples/COCO_val2014_000000033052.jpg}} \end{minipage},$\bullet$ \textcolor{sp1}{a living room with a lot of chairs and a little bar in the corner }\\ $\bullet$ \textcolor{sp2}{A large living area with a fireplace and couches}\\ $\bullet$ \textcolor{sp3}{A living room has a large fireplace with decorative tiles.}\\ $\bullet$ \textcolor{sp4}{A living room with a fireplace and sofas are featured.}\\ $\bullet$ \textcolor{sp5}{A view of a living room area decorated with tiles and wood flooring.},$\bullet$ \textcolor{sp1}{a living room with a couch and a fireplace}\\ $\bullet$ \textcolor{sp1}{a living room with a fireplace and a table}\\ $\bullet$ \textcolor{sp1}{a living room with a living room with a fireplace}\\ $\bullet$ \textcolor{sp2}{a living room with a fireplace and a table}\\ $\bullet$ \textcolor{sp3}{a living room with a fireplace and a table},$\bullet$ \textcolor{sp1}{a bunch of furniture sits in a living room}\\ $\bullet$ \textcolor{sp2}{an organized living room has a fireplace and a fireplace}\\ $\bullet$ \textcolor{sp3}{a room with a fire place and other types of decorations on the wall}\\ $\bullet$ \textcolor{sp4}{a living area with a peanut butter fireplace and two couches}\\ $\bullet$ \textcolor{sp5}{an aerial view of a trestle chair table couch and sofa area},$\bullet$ \textcolor{sp1}{a living room with a fireplace and a couch}\\ $\bullet$ \textcolor{sp1}{a living room with a fireplace and a couch}\\ $\bullet$ \textcolor{sp1}{a living room with a fireplace and a couch}\\ $\bullet$ \textcolor{sp1}{a living room with a couch and a fireplace}\\ $\bullet$ \textcolor{sp2}{a living room with a couch and a fireplace}
,,"CIDEr: 2.24, self-CIDEr: 0.36, ${\rm TRP}_{human}$: 0.48","CIDEr: 0.67, self-CIDEr: 0.95, ${\rm TRP}_{human}$: -0.08","CIDEr: 2.19, self-CIDEr: 0.27, ${\rm TRP}_{human}$: 0.40"
\begin{minipage}[b]{0.8\columnwidth} \centering \raisebox{-.5\height}{\includegraphics[width=\linewidth]{samples/COCO_val2014_000000553990.jpg}} \end{minipage},$\bullet$ \textcolor{sp1}{A young person ridding a horse jumps a gate in a competition.}\\ $\bullet$ \textcolor{sp2}{A man riding on a horse as it jumps over a pole. }\\ $\bullet$ \textcolor{sp3}{A woman is riding a horse as it jumps over a bar.}\\ $\bullet$ \textcolor{sp4}{there is a woman jockey riding a hose over the hurdle}\\ $\bullet$ \textcolor{sp5}{A woman riding a horse jumps over an obstacle.},$\bullet$ \textcolor{sp1}{a person jumping a horse over an obstacle}\\ $\bullet$ \textcolor{sp1}{a person riding a horse jumping over an obstacle}\\ $\bullet$ \textcolor{sp2}{a person riding a brown horse jumping over an obstacle}\\ $\bullet$ \textcolor{sp3}{a woman riding a horse jumping over an obstacle}\\ $\bullet$ \textcolor{sp4}{a woman riding a horse jumping over an obstacle},$\bullet$ \textcolor{sp1}{a horse jumping over an obstacle on a course}\\ $\bullet$ \textcolor{sp2}{a young girl riding a horse jumping over a barrier in a park}\\ $\bullet$ \textcolor{sp3}{a woman over a brown horse standing on top of a lush green field}\\ $\bullet$ \textcolor{sp4}{a horse rider jumping over a pink obstacle on grass with a safety net on its}\\ $\bullet$ \textcolor{sp5}{a girl jumping a show horse over a jump obstacle},$\bullet$ \textcolor{sp1}{a person riding a horse jumping over an obstacle}\\ $\bullet$ \textcolor{sp1}{a person riding a horse jumping over an obstacle}\\ $\bullet$ \textcolor{sp1}{a woman riding a horse jumping over an obstacle}\\ $\bullet$ \textcolor{sp2}{a woman riding a horse jumping over an obstacle}\\ $\bullet$ \textcolor{sp3}{a woman jumping a horse over a rail}
,,"CIDEr: 1.25, self-CIDEr: 0.44, ${\rm TRP}_{human}$: -0.04","CIDEr: 0.61, self-CIDEr: 0.87, ${\rm TRP}_{human}$: -0.16","CIDEr: 1.24, self-CIDEr: 0.35, ${\rm TRP}_{human}$: -0.09"
\begin{minipage}[b]{0.8\columnwidth} \centering \raisebox{-.5\height}{\includegraphics[width=\linewidth]{samples/COCO_val2014_000000412584.jpg}} \end{minipage},$\bullet$ \textcolor{sp1}{a number of cars stopped on a city street }\\ $\bullet$ \textcolor{sp2}{some lights are on over a road covered in snow}\\ $\bullet$ \textcolor{sp3}{a car drives down a snowy hil in the storm}\\ $\bullet$ \textcolor{sp4}{A street road with a bunch of water on it.}\\ $\bullet$ \textcolor{sp5}{The roads are a bit slushy by the train crossing.},$\bullet$ \textcolor{sp1}{a city street with traffic lights and a snow covered street}\\ $\bullet$ \textcolor{sp1}{a traffic light on a road in the snow}\\ $\bullet$ \textcolor{sp2}{a snow covered street with cars and a traffic light}\\ $\bullet$ \textcolor{sp3}{a traffic light on the side of a snow covered street}\\ $\bullet$ \textcolor{sp4}{a traffic light on the side of a snow covered street},$\bullet$ \textcolor{sp1}{a four way intersection of a slushy road area}\\ $\bullet$ \textcolor{sp2}{snow covered roads at an empty intersection with traffic lights on the road}\\ $\bullet$ \textcolor{sp3}{multiple stop lights covered in snow at an intersection with mountains nearby}\\ $\bullet$ \textcolor{sp4}{traffic is present as seen on a deserted road}\\ $\bullet$ \textcolor{sp5}{the traffic light is red on an empty street next to buildings},$\bullet$ \textcolor{sp1}{a city street with cars and traffic lights}\\ $\bullet$ \textcolor{sp1}{a city street with cars and traffic lights}\\ $\bullet$ \textcolor{sp2}{a city street with a traffic light and cars}\\ $\bullet$ \textcolor{sp3}{a snow covered street with a traffic light}\\ $\bullet$ \textcolor{sp4}{a transit limit with red traffic lights on a street}
,,"CIDEr: 0.33, self-CIDEr: 0.58, ${\rm TRP}_{human}$: -0.48","CIDEr: 0.24, self-CIDEr: 0.95, ${\rm TRP}_{human}$: -0.33","CIDEr: 0.37, self-CIDEr: 0.66, ${\rm TRP}_{human}$: -0.42"
\begin{minipage}[b]{0.8\columnwidth} \centering \raisebox{-.5\height}{\includegraphics[width=\linewidth]{samples/COCO_val2014_000000248441.jpg}} \end{minipage},$\bullet$ \textcolor{sp1}{a woman with flowers in her hair staring at the horse next to her}\\ $\bullet$ \textcolor{sp2}{a person next to a horse on a beach}\\ $\bullet$ \textcolor{sp3}{The girl is holding the horse and looking at its face.  }\\ $\bullet$ \textcolor{sp4}{A girl with colorful clothing with a horse on a beach.}\\ $\bullet$ \textcolor{sp5}{A girl stands on the beach with a horse.},$\bullet$ \textcolor{sp1}{a woman standing next to a horse on the beach}\\ $\bullet$ \textcolor{sp1}{a woman standing next to a horse on the beach}\\ $\bullet$ \textcolor{sp1}{a woman standing next to a brown horse}\\ $\bullet$ \textcolor{sp2}{a woman standing next to a brown horse on the beach}\\ $\bullet$ \textcolor{sp3}{a woman standing next to a horse on the beach},$\bullet$ \textcolor{sp1}{a woman in a yellow dress and a horse}\\ $\bullet$ \textcolor{sp2}{a woman with bright hair stands next to a horse}\\ $\bullet$ \textcolor{sp3}{a woman and young girl in front of a saddled horse}\\ $\bullet$ \textcolor{sp4}{girl and mare hugging a horse on a dirt road}\\ $\bullet$ \textcolor{sp5}{woman with glasses with her horse along head and smiling for picture},$\bullet$ \textcolor{sp1}{a woman standing next to a horse on the beach}\\ $\bullet$ \textcolor{sp1}{a woman standing next to a horse on the beach}\\ $\bullet$ \textcolor{sp1}{a woman standing next to a horse on the beach}\\ $\bullet$ \textcolor{sp2}{a woman standing next to two horses on the beach}\\ $\bullet$ \textcolor{sp3}{a woman standing next to two horses on a beach}
,,"CIDEr: 1.83, self-CIDEr: 0.34, ${\rm TRP}_{human}$: 0.23","CIDEr: 0.86, self-CIDEr: 0.93, ${\rm TRP}_{human}$: 0.02","CIDEr: 1.59, self-CIDEr: 0.39, ${\rm TRP}_{human}$: 0.12"
\begin{minipage}[b]{0.8\columnwidth} \centering \raisebox{-.5\height}{\includegraphics[width=\linewidth]{samples/COCO_val2014_000000247123.jpg}} \end{minipage},$\bullet$ \textcolor{sp1}{a tv on top of an entertainment center }\\ $\bullet$ \textcolor{sp2}{A plasma tv sits atop a small shelf.}\\ $\bullet$ \textcolor{sp3}{A television sitting on a stand with video devices.}\\ $\bullet$ \textcolor{sp4}{The television is on a wooden television stand}\\ $\bullet$ \textcolor{sp5}{A very simple entertainment center with a flatscreen TV},$\bullet$ \textcolor{sp1}{a flat screen tv sitting on top of a wooden book shelf}\\ $\bullet$ \textcolor{sp2}{a flat screen tv sitting on top of a wooden stand}\\ $\bullet$ \textcolor{sp3}{a television sitting on top of a wooden stand with books}\\ $\bullet$ \textcolor{sp4}{a television sitting on top of a book shelf}\\ $\bullet$ \textcolor{sp5}{a small entertainment center with a flat screen tv},$\bullet$ \textcolor{sp1}{a television is sitting on a stand with books}\\ $\bullet$ \textcolor{sp2}{a large flat screen tv sitting on top of a book shelf}\\ $\bullet$ \textcolor{sp3}{the entertainment table has a big screen monitor on it as well as a few books}\\ $\bullet$ \textcolor{sp4}{UNK in a neat living room in UNK fierce UNK of UNK UNK}\\ $\bullet$ \textcolor{sp5}{a tall entertainment stand displays many books and place sports movies UNK on the screen streetcar},$\bullet$ \textcolor{sp1}{a television on top of a book shelf}\\ $\bullet$ \textcolor{sp1}{a television on top of a book shelf}\\ $\bullet$ \textcolor{sp2}{a television on top of a book shelf filled with books}\\ $\bullet$ \textcolor{sp3}{a tv sitting on top of a wooden shelf}\\ $\bullet$ \textcolor{sp4}{a television is sitting on top of a entertainment center}
,,"CIDEr: 0.80, self-CIDEr: 0.75, ${\rm TRP}_{human}$: -0.12","CIDEr: 0.33, self-CIDEr: 0.95, ${\rm TRP}_{human}$: -0.27","CIDEr: 0.71, self-CIDEr: 0.57, ${\rm TRP}_{human}$: -0.27"
\begin{minipage}[b]{0.8\columnwidth} \centering \raisebox{-.5\height}{\includegraphics[width=\linewidth]{samples/COCO_val2014_000000534121.jpg}} \end{minipage},"$\bullet$ \textcolor{sp1}{A couch and a chair in a small room.}\\ $\bullet$ \textcolor{sp2}{a cozy room with leather furniture and a fireplace}\\ $\bullet$ \textcolor{sp3}{a fireplace a red couch two chairs and some lights}\\ $\bullet$ \textcolor{sp4}{A living room has plush furniture and a fireplace.}\\ $\bullet$ \textcolor{sp5}{This living room has leather furniture, a television, and a model ship on top of a fireplace. }",$\bullet$ \textcolor{sp1}{a living room with a fireplace and a table}\\ $\bullet$ \textcolor{sp1}{a living room with a fireplace and a table}\\ $\bullet$ \textcolor{sp1}{a living room with a brick fireplace and a couch}\\ $\bullet$ \textcolor{sp2}{a living room with a fireplace and a table}\\ $\bullet$ \textcolor{sp3}{a living room with a brick fireplace and a fireplace},$\bullet$ \textcolor{sp1}{a view of a living room with seating}\\ $\bullet$ \textcolor{sp2}{this is an image of a living and room}\\ $\bullet$ \textcolor{sp3}{a living area with a wooden fire place and a mounted brick oven}\\ $\bullet$ \textcolor{sp4}{some light furniture sits in front of a fireplace and some plants}\\ $\bullet$ \textcolor{sp5}{a deep fireplace sitting inside of a room next to a fire place},$\bullet$ \textcolor{sp1}{a living room with a fireplace and a couch}\\ $\bullet$ \textcolor{sp1}{a living room with a fireplace and a couch}\\ $\bullet$ \textcolor{sp2}{a living room with a couch and a fireplace}\\ $\bullet$ \textcolor{sp3}{a living room with a fireplace and a chair}\\ $\bullet$ \textcolor{sp4}{a living room with a fireplace and a television}
,,"CIDEr: 1.23, self-CIDEr: 0.35, ${\rm TRP}_{human}$: -0.10","CIDEr: 0.43, self-CIDEr: 0.94, ${\rm TRP}_{human}$: -0.22","CIDEr: 1.59, self-CIDEr: 0.41, ${\rm TRP}_{human}$: 0.14"
\begin{minipage}[b]{0.8\columnwidth} \centering \raisebox{-.5\height}{\includegraphics[width=\linewidth]{samples/COCO_val2014_000000292685.jpg}} \end{minipage},$\bullet$ \textcolor{sp1}{a couple of elephants are walking in a line}\\ $\bullet$ \textcolor{sp2}{Several elephants wearing decorations walking in a line.}\\ $\bullet$ \textcolor{sp3}{Two elephants that are standing up in the street.}\\ $\bullet$ \textcolor{sp4}{Several elephants walking in a line for a circus.}\\ $\bullet$ \textcolor{sp5}{Several elephants dressed for the circus are in line next to people. },$\bullet$ \textcolor{sp1}{a group of elephants with toothpicks on them}\\ $\bullet$ \textcolor{sp1}{a row of elephants with numbers on their ears}\\ $\bullet$ \textcolor{sp1}{a group of elephants standing next to each other}\\ $\bullet$ \textcolor{sp2}{a group of elephants standing next to each other}\\ $\bullet$ \textcolor{sp3}{a group of elephants standing next to each other},$\bullet$ \textcolor{sp1}{a herd of elephants walk in an exhibit while men interact}\\ $\bullet$ \textcolor{sp2}{a group of circus elephants standing with people looking on}\\ $\bullet$ \textcolor{sp3}{elephants with chains wearing number tags on their ears and sitting on a street}\\ $\bullet$ \textcolor{sp4}{elephants stand with dual faces on their faces a crowd looks on}\\ $\bullet$ \textcolor{sp5}{giant elephants are shown walking by walking down the street},$\bullet$ \textcolor{sp1}{a group of elephants standing next to a building}\\ $\bullet$ \textcolor{sp1}{a group of elephants standing next to a building}\\ $\bullet$ \textcolor{sp1}{a group of elephants standing next to a building}\\ $\bullet$ \textcolor{sp1}{a group of elephants standing next to a building}\\ $\bullet$ \textcolor{sp1}{a group of elephants standing next to a building}
,,"CIDEr: 0.87, self-CIDEr: 0.47, ${\rm TRP}_{human}$: -0.24","CIDEr: 0.64, self-CIDEr: 0.96, ${\rm TRP}_{human}$: -0.10","CIDEr: 1.15, self-CIDEr: 0.00, ${\rm TRP}_{human}$: -0.35"
\begin{minipage}[b]{0.8\columnwidth} \centering \raisebox{-.5\height}{\includegraphics[width=\linewidth]{samples/COCO_val2014_000000156292.jpg}} \end{minipage},"$\bullet$ \textcolor{sp1}{A woman standing in front of an outdoor wall decorated with images and clocks.}\\ $\bullet$ \textcolor{sp2}{A person is looking at a display of clocks}\\ $\bullet$ \textcolor{sp3}{A man stands in front of a wall featuring a variety of dials, clocks, and pictures. }\\ $\bullet$ \textcolor{sp4}{A person standing looking at a  large statue with clocks built into it.}\\ $\bullet$ \textcolor{sp5}{a wall has many different clocks on display}",$\bullet$ \textcolor{sp1}{a man standing in front of a wall with lots of clocks}\\ $\bullet$ \textcolor{sp2}{a man standing in front of a group of clocks on a wall}\\ $\bullet$ \textcolor{sp3}{a wall with a group of clocks on it}\\ $\bullet$ \textcolor{sp4}{a wall with a bunch of clocks on it}\\ $\bullet$ \textcolor{sp5}{a man standing in front of a bunch of clocks},$\bullet$ \textcolor{sp1}{a man standing in front of huge clocks on a wall with religious figures}\\ $\bullet$ \textcolor{sp2}{a giant clock on a wall in front of a building}\\ $\bullet$ \textcolor{sp3}{a group of clocks sit outside of a wall}\\ $\bullet$ \textcolor{sp4}{there are many clocks and clocks in this building}\\ $\bullet$ \textcolor{sp5}{five circular designed clocks mounted to the side of an old building},$\bullet$ \textcolor{sp1}{a group of people standing in front of a wall with clocks}\\ $\bullet$ \textcolor{sp1}{a group of people standing in front of a wall with clocks}\\ $\bullet$ \textcolor{sp1}{a group of clocks on the side of a building}\\ $\bullet$ \textcolor{sp2}{a group of clocks on the side of a building}\\ $\bullet$ \textcolor{sp3}{a bunch of clocks on a wall}
,,"CIDEr: 1.42, self-CIDEr: 0.61, ${\rm TRP}_{human}$: 0.15","CIDEr: 0.67, self-CIDEr: 0.91, ${\rm TRP}_{human}$: -0.10","CIDEr: 1.35, self-CIDEr: 0.52, ${\rm TRP}_{human}$: 0.06"
\begin{minipage}[b]{0.8\columnwidth} \centering \raisebox{-.5\height}{\includegraphics[width=\linewidth]{samples/COCO_val2014_000000286981.jpg}} \end{minipage},$\bullet$ \textcolor{sp1}{A red hair woman holding an open box of pizza.}\\ $\bullet$ \textcolor{sp2}{A young woman holding a pizza in a box.}\\ $\bullet$ \textcolor{sp3}{a woman is holding a box of pizza}\\ $\bullet$ \textcolor{sp4}{A woman is posing with an open pizza box.}\\ $\bullet$ \textcolor{sp5}{A woman holds an open box of pizza. },$\bullet$ \textcolor{sp1}{a woman holding a box of pizza on a table}\\ $\bullet$ \textcolor{sp2}{a woman holding a box with a large pizza}\\ $\bullet$ \textcolor{sp3}{a woman holding a in front of a large pizza}\\ $\bullet$ \textcolor{sp4}{a woman holding a box of pizza sitting on a table}\\ $\bullet$ \textcolor{sp5}{a woman holding a large pizza in a box},$\bullet$ \textcolor{sp1}{a woman sits behind a large pizza made in a box}\\ $\bullet$ \textcolor{sp2}{a lady holding a pizza sitting next to a box of UNK on a table}\\ $\bullet$ \textcolor{sp3}{woman holding open two large pizzas with each other}\\ $\bullet$ \textcolor{sp4}{woman standing holding up a large pizza box}\\ $\bullet$ \textcolor{sp5}{this girl is enjoying her pizza at the table},$\bullet$ \textcolor{sp1}{a woman holding a large pizza in a table}\\ $\bullet$ \textcolor{sp2}{a woman holding a pizza in a table}\\ $\bullet$ \textcolor{sp3}{a woman sitting at a table with a large pizza}\\ $\bullet$ \textcolor{sp4}{a woman holding a box of pizza}\\ $\bullet$ \textcolor{sp5}{a woman sitting at a table with a box of pizza}
,,"CIDEr: 2.73, self-CIDEr: 0.63, ${\rm TRP}_{human}$: 0.91","CIDEr: 1.09, self-CIDEr: 0.91, ${\rm TRP}_{human}$: 0.13","CIDEr: 2.39, self-CIDEr: 0.69, ${\rm TRP}_{human}$: 0.75"
\begin{minipage}[b]{0.8\columnwidth} \centering \raisebox{-.5\height}{\includegraphics[width=\linewidth]{samples/COCO_val2014_000000340642.jpg}} \end{minipage},$\bullet$ \textcolor{sp1}{a brown cake with white icing and some walnut toppings}\\ $\bullet$ \textcolor{sp2}{Icing with nuts on top of a cake . }\\ $\bullet$ \textcolor{sp3}{Corner of a layer cake with frosting and walnuts.}\\ $\bullet$ \textcolor{sp4}{A frosted large cake on a table surface.}\\ $\bullet$ \textcolor{sp5}{Walnut icing on a baked cake - maybe carrot cake},$\bullet$ \textcolor{sp1}{a piece of cake with bananas on top of it}\\ $\bullet$ \textcolor{sp2}{a doughnut with cookie slices on top of it}\\ $\bullet$ \textcolor{sp3}{a piece of bread with bananas and nuts on top}\\ $\bullet$ \textcolor{sp4}{a piece of fruit with nuts on top of it}\\ $\bullet$ \textcolor{sp5}{cookies and bananas on a piece of bread on a plate},$\bullet$ \textcolor{sp1}{a muffin dessert desert with UNK and custard cream}\\ $\bullet$ \textcolor{sp2}{a stock container of powdered sugar banana slices and topped with thick sugar}\\ $\bullet$ \textcolor{sp3}{some type of bread covered in powdered sugar and peanut butter}\\ $\bullet$ \textcolor{sp4}{cinnamon roll desert on a plastic plate on a table}\\ $\bullet$ \textcolor{sp5}{cake with powdered sugar on top of it},$\bullet$ \textcolor{sp1}{a piece of bread with bananas on top of it}\\ $\bullet$ \textcolor{sp1}{a piece of bread with bananas on top of it}\\ $\bullet$ \textcolor{sp1}{a piece of bread with bananas on top of it}\\ $\bullet$ \textcolor{sp1}{a piece of bread with bananas on top of it}\\ $\bullet$ \textcolor{sp2}{a piece of bread with bananas on top}
,,"CIDEr: 0.39, self-CIDEr: 0.84, ${\rm TRP}_{human}$: -0.30","CIDEr: 0.10, self-CIDEr: 0.91, ${\rm TRP}_{human}$: -0.43","CIDEr: 0.05, self-CIDEr: 0.07, ${\rm TRP}_{human}$: -0.93"
\begin{minipage}[b]{0.8\columnwidth} \centering \raisebox{-.5\height}{\includegraphics[width=\linewidth]{samples/COCO_val2014_000000119414.jpg}} \end{minipage},$\bullet$ \textcolor{sp1}{A desert with icing and a sliced apple beside it.}\\ $\bullet$ \textcolor{sp2}{A piece of cake with a fork and one and a half apples on the plate.}\\ $\bullet$ \textcolor{sp3}{An fresh apple and a half on a plate with a slice of apple bread dribbled with cream}\\ $\bullet$ \textcolor{sp4}{A dessert with cake and apples is on a plate with a fork.}\\ $\bullet$ \textcolor{sp5}{The cut apples give a hint about what the cake tastes like.},$\bullet$ \textcolor{sp1}{a piece of cake on a white plate with an apple}\\ $\bullet$ \textcolor{sp1}{a piece of cake on a plate with an apple}\\ $\bullet$ \textcolor{sp2}{a piece of cake on a white plate with an apple}\\ $\bullet$ \textcolor{sp3}{a white plate with two apples and a fork on it}\\ $\bullet$ \textcolor{sp4}{a white plate with a piece of cake and an apple},$\bullet$ \textcolor{sp1}{a UNK of a dessert nut and an apple artfully balanced on the plate}\\ $\bullet$ \textcolor{sp2}{a plate with an apple and two cherries on it}\\ $\bullet$ \textcolor{sp3}{a close up of a plate with food on it}\\ $\bullet$ \textcolor{sp4}{three pieces of square cake on a plate with a fork}\\ $\bullet$ \textcolor{sp5}{pieces of an apple sit on top of a white plate with a sprinkles hit and},$\bullet$ \textcolor{sp1}{a piece of cake on a plate with an apple}\\ $\bullet$ \textcolor{sp1}{a piece of cake on a plate with an apple}\\ $\bullet$ \textcolor{sp1}{a piece of cake on a plate with an apple}\\ $\bullet$ \textcolor{sp1}{a piece of cake on a plate with an apple}\\ $\bullet$ \textcolor{sp2}{a piece of cake on a white plate with an apple}
,,"CIDEr: 0.80, self-CIDEr: 0.51, ${\rm TRP}_{human}$: -0.26","CIDEr: 0.41, self-CIDEr: 0.93, ${\rm TRP}_{human}$: -0.24","CIDEr: 0.80, self-CIDEr: 0.13, ${\rm TRP}_{human}$: -0.47"
\begin{minipage}[b]{0.8\columnwidth} \centering \raisebox{-.5\height}{\includegraphics[width=\linewidth]{samples/COCO_val2014_000000543300.jpg}} \end{minipage},$\bullet$ \textcolor{sp1}{A boat sits on the side of the dock.}\\ $\bullet$ \textcolor{sp2}{A large white boat in the open water.}\\ $\bullet$ \textcolor{sp3}{A white double decker boat n water next to buildings.}\\ $\bullet$ \textcolor{sp4}{A large cruise ship is traveling on the ocean. }\\ $\bullet$ \textcolor{sp5}{A Port River Dolphin Cruise ship sits in the water.},$\bullet$ \textcolor{sp1}{a boat in the water next to a building}\\ $\bullet$ \textcolor{sp2}{a cruise ship docked in front of a UNK}\\ $\bullet$ \textcolor{sp3}{a large boat docked in front of a building}\\ $\bullet$ \textcolor{sp4}{a boat in the water next to a dock}\\ $\bullet$ \textcolor{sp5}{a boat is parked in the water next to a building},$\bullet$ \textcolor{sp1}{a steamboat moving across the water near large buildings}\\ $\bullet$ \textcolor{sp2}{a large white boat is parked next to a large white house}\\ $\bullet$ \textcolor{sp3}{a cruise ship is in the harbor by some other large buildings}\\ $\bullet$ \textcolor{sp4}{white boat moored at dock with beach building in background}\\ $\bullet$ \textcolor{sp5}{it is hard to UNK in daytime on the water next to a town also port},$\bullet$ \textcolor{sp1}{a boat is sitting in the water next to a building}\\ $\bullet$ \textcolor{sp1}{a boat is in the water next to a building}\\ $\bullet$ \textcolor{sp2}{a boat is in the water next to a building}\\ $\bullet$ \textcolor{sp3}{a boat is in front of a building}\\ $\bullet$ \textcolor{sp4}{a boat is sitting in the water next to a that with a house}
,,"CIDEr: 0.88, self-CIDEr: 0.69, ${\rm TRP}_{human}$: -0.11","CIDEr: 0.48, self-CIDEr: 0.97, ${\rm TRP}_{human}$: -0.18","CIDEr: 0.82, self-CIDEr: 0.48, ${\rm TRP}_{human}$: -0.26"
\begin{minipage}[b]{0.8\columnwidth} \centering \raisebox{-.5\height}{\includegraphics[width=\linewidth]{samples/COCO_val2014_000000168847.jpg}} \end{minipage},$\bullet$ \textcolor{sp1}{A small cat sitting on a chair by a window.}\\ $\bullet$ \textcolor{sp2}{A cat sitting on top of a wooden chair next to a window.}\\ $\bullet$ \textcolor{sp3}{A kitten balancing on a chair to look outside a window.}\\ $\bullet$ \textcolor{sp4}{A cat climbs up the back of  a chair to look out a window.}\\ $\bullet$ \textcolor{sp5}{A cat that is standing on a chair looking out of a window.},$\bullet$ \textcolor{sp1}{a white cat sitting on top of a window sill}\\ $\bullet$ \textcolor{sp1}{a white cat sitting on top of a chair}\\ $\bullet$ \textcolor{sp2}{a white cat sitting on top of a wooden chair looking out a window}\\ $\bullet$ \textcolor{sp3}{a cat sitting on a chair looking out the window}\\ $\bullet$ \textcolor{sp4}{a white cat sitting on top of a window sill},$\bullet$ \textcolor{sp1}{a cat perched on top of a table watching a lake through mesh}\\ $\bullet$ \textcolor{sp2}{a cat standing on an office chair looking out a window}\\ $\bullet$ \textcolor{sp3}{an animal sits on a chair staring out a window}\\ $\bullet$ \textcolor{sp4}{a kitten sitting alone by a window}\\ $\bullet$ \textcolor{sp5}{a UNK is looking out the window and cans are shining},$\bullet$ \textcolor{sp1}{a white cat sitting on top of a window}\\ $\bullet$ \textcolor{sp1}{a white cat sitting on top of a window}\\ $\bullet$ \textcolor{sp1}{a white cat sitting on top of a window}\\ $\bullet$ \textcolor{sp1}{a white cat sitting on top of a window}\\ $\bullet$ \textcolor{sp2}{a white kitty sitting on top of a window}
,,"CIDEr: 1.95, self-CIDEr: 0.55, ${\rm TRP}_{human}$: 0.42","CIDEr: 0.91, self-CIDEr: 0.94, ${\rm TRP}_{human}$: 0.05","CIDEr: 1.56, self-CIDEr: 0.24, ${\rm TRP}_{human}$: 0.02"
\begin{minipage}[b]{0.8\columnwidth} \centering \raisebox{-.5\height}{\includegraphics[width=\linewidth]{samples/COCO_val2014_000000438738.jpg}} \end{minipage},$\bullet$ \textcolor{sp1}{A mother and child standing in front of a group of elephants.}\\ $\bullet$ \textcolor{sp2}{A small boy is feeding the elephants through a fence.}\\ $\bullet$ \textcolor{sp3}{There is a woman and a boy feeding an elephant.}\\ $\bullet$ \textcolor{sp4}{An adult and child feeding an elephant in a contained area.  }\\ $\bullet$ \textcolor{sp5}{a woman and two children are feeding some elephants},$\bullet$ \textcolor{sp1}{a group of people looking at elephants}\\ $\bullet$ \textcolor{sp1}{a group of people looking at elephants in a fence}\\ $\bullet$ \textcolor{sp1}{a group of people feeding elephants at a fence}\\ $\bullet$ \textcolor{sp2}{a group of people feeding elephants at a fence}\\ $\bullet$ \textcolor{sp3}{a group of people looking at elephants in a fence},$\bullet$ \textcolor{sp1}{a close up of a person letting cut a small child that is looking at an}\\ $\bullet$ \textcolor{sp2}{a group of people feeding elephants on a stick}\\ $\bullet$ \textcolor{sp3}{a person leaning over a rail watching elephants at the zoo}\\ $\bullet$ \textcolor{sp4}{adult feeding baby elephant by man in standing next to woman}\\ $\bullet$ \textcolor{sp5}{a little boy is touching the trunk of an elephant at a zoo},$\bullet$ \textcolor{sp1}{a woman and a child looking at elephants}\\ $\bullet$ \textcolor{sp1}{a woman and a child looking at elephants}\\ $\bullet$ \textcolor{sp1}{a woman and a child looking at elephants}\\ $\bullet$ \textcolor{sp2}{a woman and a child looking at a herd of elephants}\\ $\bullet$ \textcolor{sp3}{a woman and a child looking at large elephants}
,,"CIDEr: 0.89, self-CIDEr: 0.45, ${\rm TRP}_{human}$: -0.24","CIDEr: 0.54, self-CIDEr: 0.97, ${\rm TRP}_{human}$: -0.15","CIDEr: 1.02, self-CIDEr: 0.31, ${\rm TRP}_{human}$: -0.24"
\begin{minipage}[b]{0.8\columnwidth} \centering \raisebox{-.5\height}{\includegraphics[width=\linewidth]{samples/COCO_val2014_000000340332.jpg}} \end{minipage},"$\bullet$ \textcolor{sp1}{An old opened trunk in an abandoned house}\\ $\bullet$ \textcolor{sp2}{an open chest in a run down apartment}\\ $\bullet$ \textcolor{sp3}{This is an image of a trunk in a damaged home.}\\ $\bullet$ \textcolor{sp4}{Large, open, empty chest in an abandoned, rundown buliding }\\ $\bullet$ \textcolor{sp5}{An old open trunk sits in a dilapidated house.}",$\bullet$ \textcolor{sp1}{a broken suitcase sitting on the floor in a room}\\ $\bullet$ \textcolor{sp1}{a broken suitcase sitting on the floor in a room}\\ $\bullet$ \textcolor{sp2}{a broken suitcase sitting in the middle of a street}\\ $\bullet$ \textcolor{sp3}{a dirty old suitcase sitting on the ground}\\ $\bullet$ \textcolor{sp4}{an old old broken suitcase sitting in the street},$\bullet$ \textcolor{sp1}{a dirty stove that is in a snowy lot}\\ $\bullet$ \textcolor{sp2}{this is a broken looking under renovation in an abandoned kitchen}\\ $\bullet$ \textcolor{sp3}{a wooden box that has been destroyed with a broken stove and the bottom that was}\\ $\bullet$ \textcolor{sp4}{an old refrigerator}\\ $\bullet$ \textcolor{sp5}{the sink in the house have been turned down with the dead floor and is destroyed},$\bullet$ \textcolor{sp1}{an old suitcase sitting in the floor in a room}\\ $\bullet$ \textcolor{sp2}{an old suitcase sitting in the street in a room}\\ $\bullet$ \textcolor{sp3}{an old broken stove in a room with a wall}\\ $\bullet$ \textcolor{sp4}{an old broken old stove in a room}\\ $\bullet$ \textcolor{sp5}{an old stove sitting in a room in a house}
,,"CIDEr: 0.06, self-CIDEr: 0.57, ${\rm TRP}_{human}$: -0.65","CIDEr: 0.15, self-CIDEr: 0.95, ${\rm TRP}_{human}$: -0.38","CIDEr: 0.24, self-CIDEr: 0.76, ${\rm TRP}_{human}$: -0.43"
\begin{minipage}[b]{0.8\columnwidth} \centering \raisebox{-.5\height}{\includegraphics[width=\linewidth]{samples/COCO_val2014_000000199257.jpg}} \end{minipage},$\bullet$ \textcolor{sp1}{a green sign on a pole with a street light}\\ $\bullet$ \textcolor{sp2}{Street signage directs traffic moving right along Broadway.  }\\ $\bullet$ \textcolor{sp3}{a pole that has a sign on it}\\ $\bullet$ \textcolor{sp4}{A street with a stoplight on the yellow light. }\\ $\bullet$ \textcolor{sp5}{A picture of a traffic sign that says no turn on red arrow.},$\bullet$ \textcolor{sp1}{a traffic light and a street sign on a pole}\\ $\bullet$ \textcolor{sp1}{a street sign and a traffic light on a street}\\ $\bullet$ \textcolor{sp2}{a couple of street signs and a traffic light}\\ $\bullet$ \textcolor{sp3}{a traffic light and a street sign on a pole}\\ $\bullet$ \textcolor{sp4}{a couple of street signs on top of a street},$\bullet$ \textcolor{sp1}{a lamppost and street sign on the side of the road}\\ $\bullet$ \textcolor{sp2}{the traffic signal is at a city intersection near a caution light}\\ $\bullet$ \textcolor{sp3}{urban street intersection in UNK area with UNK gate sign and lantern}\\ $\bullet$ \textcolor{sp4}{a four way street intersection next to a fire hydrant and two street signs}\\ $\bullet$ \textcolor{sp5}{this is an image of an outdoor area},$\bullet$ \textcolor{sp1}{a street sign and a traffic light on a pole}\\ $\bullet$ \textcolor{sp2}{a traffic light and street signs on a pole}\\ $\bullet$ \textcolor{sp3}{a street sign and a traffic light on a street}\\ $\bullet$ \textcolor{sp4}{a red traffic light and a street sign on a pole}\\ $\bullet$ \textcolor{sp5}{a street sign and a traffic light on a road}
,,"CIDEr: 0.89, self-CIDEr: 0.63, ${\rm TRP}_{human}$: -0.14","CIDEr: 0.15, self-CIDEr: 0.98, ${\rm TRP}_{human}$: -0.36","CIDEr: 1.02, self-CIDEr: 0.56, ${\rm TRP}_{human}$: -0.11"
\begin{minipage}[b]{0.8\columnwidth} \centering \raisebox{-.5\height}{\includegraphics[width=\linewidth]{samples/COCO_val2014_000000452078.jpg}} \end{minipage},$\bullet$ \textcolor{sp1}{A set of five pizzas sitting next to each other each with different toppings.}\\ $\bullet$ \textcolor{sp2}{A handful of prepared pizzas sit next to each other.}\\ $\bullet$ \textcolor{sp3}{Five uncooked pizzas with a variety of different toppings.}\\ $\bullet$ \textcolor{sp4}{Five unbaked pizzas that include various types of cheeses.}\\ $\bullet$ \textcolor{sp5}{Five different pizzas are being prepared over a metal tray.},$\bullet$ \textcolor{sp1}{a group of pizzas sitting on top of a table}\\ $\bullet$ \textcolor{sp1}{a group of pizzas sitting on top of a table}\\ $\bullet$ \textcolor{sp1}{four pizzas sitting on top of a table}\\ $\bullet$ \textcolor{sp2}{a group of pizzas sitting on a table}\\ $\bullet$ \textcolor{sp3}{a group of pizzas sitting on top of a table},$\bullet$ \textcolor{sp1}{four pizzas with different toppings on a buffet line}\\ $\bullet$ \textcolor{sp2}{a set of six small pizzas with green leaves on them}\\ $\bullet$ \textcolor{sp3}{five uncooked pizzas with food are on wooden platters}\\ $\bullet$ \textcolor{sp4}{several uncooked pizzas in different shapes and sizes and styles}\\ $\bullet$ \textcolor{sp5}{six uncooked pizzas on display with puffs on them},$\bullet$ \textcolor{sp1}{a group of pizzas sitting on top of a table}\\ $\bullet$ \textcolor{sp1}{a group of pizzas sitting on top of a table}\\ $\bullet$ \textcolor{sp1}{a group of pizzas sitting on top of a table}\\ $\bullet$ \textcolor{sp1}{a group of pizzas sitting on top of a table}\\ $\bullet$ \textcolor{sp2}{a group of pizzas are sitting on a table}
,,"CIDEr: 0.95, self-CIDEr: 0.29, ${\rm TRP}_{human}$: -0.29","CIDEr: 0.87, self-CIDEr: 0.90, ${\rm TRP}_{human}$: 0.01","CIDEr: 1.00, self-CIDEr: 0.21, ${\rm TRP}_{human}$: -0.32"
\begin{minipage}[b]{0.8\columnwidth} \centering \raisebox{-.5\height}{\includegraphics[width=\linewidth]{samples/COCO_val2014_000000225546.jpg}} \end{minipage},$\bullet$ \textcolor{sp1}{a small bathroom with a mirror and sink}\\ $\bullet$ \textcolor{sp2}{A tile wall in a bathroom below a mirror.}\\ $\bullet$ \textcolor{sp3}{A tiled mosaic empty shower stall with bathroom mirror.}\\ $\bullet$ \textcolor{sp4}{The mirror is showing the reflection of the bathroom sink}\\ $\bullet$ \textcolor{sp5}{A sink with tile on the wall near it and green paint on the wall},$\bullet$ \textcolor{sp1}{a bathroom with a sink and a mirror}\\ $\bullet$ \textcolor{sp1}{a bathroom with a sink and a mirror}\\ $\bullet$ \textcolor{sp1}{a bathroom with a sink and a mirror}\\ $\bullet$ \textcolor{sp1}{a bathroom with a sink and a mirror}\\ $\bullet$ \textcolor{sp2}{a bathroom with a mirror and a sink},$\bullet$ \textcolor{sp1}{a bathroom has a sink and a mirror in it}\\ $\bullet$ \textcolor{sp2}{a brown marble tiled bathroom with sink mirror bathtub and towel rack}\\ $\bullet$ \textcolor{sp3}{a tiled bathroom with two sinks under a large mirror}\\ $\bullet$ \textcolor{sp4}{a bathroom sink and mirror in a bathroom}\\ $\bullet$ \textcolor{sp5}{a tiled wall with a basin sink is shown here with no faucet in hand},$\bullet$ \textcolor{sp1}{a bathroom with a sink and a mirror}\\ $\bullet$ \textcolor{sp1}{a bathroom with a sink and a mirror}\\ $\bullet$ \textcolor{sp1}{a bathroom with a sink and a mirror}\\ $\bullet$ \textcolor{sp1}{a bathroom with a sink and a mirror}\\ $\bullet$ \textcolor{sp1}{a bathroom with a sink and a mirror}
,,"CIDEr: 1.66, self-CIDEr: 0.21, ${\rm TRP}_{human}$: 0.06","CIDEr: 0.78, self-CIDEr: 0.87, ${\rm TRP}_{human}$: -0.07","CIDEr: 1.55, self-CIDEr: 0.00, ${\rm TRP}_{human}$: -0.12"
\begin{minipage}[b]{0.8\columnwidth} \centering \raisebox{-.5\height}{\includegraphics[width=\linewidth]{samples/COCO_val2014_000000569289.jpg}} \end{minipage},"$\bullet$ \textcolor{sp1}{A plate of beans and eggs with a knife and fork on it.}\\ $\bullet$ \textcolor{sp2}{A plate of beans, eggs, and toast is on the table.}\\ $\bullet$ \textcolor{sp3}{A plate on a table containing beans, eggs, toast and silverware.}\\ $\bullet$ \textcolor{sp4}{A plate of breakfast food is sitting on the table.}\\ $\bullet$ \textcolor{sp5}{There are eggs and beans on a plate.}",$\bullet$ \textcolor{sp1}{a plate of breakfast food with eggs and beans}\\ $\bullet$ \textcolor{sp2}{a plate of breakfast food with eggs and a fork}\\ $\bullet$ \textcolor{sp3}{a plate of food with eggs and eggs on a table}\\ $\bullet$ \textcolor{sp4}{a plate of food with eggs and beans on a table}\\ $\bullet$ \textcolor{sp5}{a breakfast plate with eggs and beans on a table},$\bullet$ \textcolor{sp1}{plate with grits and eggs with eggs on a black table}\\ $\bullet$ \textcolor{sp2}{two eggs on a plate with mac and cheese next to a fork and a spoon}\\ $\bullet$ \textcolor{sp3}{the breakfast has eggs eggs and toast on it}\\ $\bullet$ \textcolor{sp4}{breakfast of eggs beans and a motor fathers breakfast}\\ $\bullet$ \textcolor{sp5}{there are some foods on this white dish},$\bullet$ \textcolor{sp1}{a plate of food with eggs and beans on a table}\\ $\bullet$ \textcolor{sp1}{a plate of food with eggs and beans on a table}\\ $\bullet$ \textcolor{sp1}{a plate of food with eggs and beans on a table}\\ $\bullet$ \textcolor{sp1}{a plate of food with eggs and beans on a table}\\ $\bullet$ \textcolor{sp2}{a plate of food with egg and blue beans on a table}
,,"CIDEr: 2.10, self-CIDEr: 0.58, ${\rm TRP}_{human}$: 0.52","CIDEr: 0.64, self-CIDEr: 0.91, ${\rm TRP}_{human}$: -0.12","CIDEr: 2.28, self-CIDEr: 0.23, ${\rm TRP}_{human}$: 0.43"
\begin{minipage}[b]{0.8\columnwidth} \centering \raisebox{-.5\height}{\includegraphics[width=\linewidth]{samples/COCO_val2014_000000303215.jpg}} \end{minipage},$\bullet$ \textcolor{sp1}{A large teddybear float is on snow skis.}\\ $\bullet$ \textcolor{sp2}{A white teddy bear posed on skis with ski poles.}\\ $\bullet$ \textcolor{sp3}{a stuffed bear with goggled on wearing snow skies }\\ $\bullet$ \textcolor{sp4}{A stuffed polar bear has goggles and skis.}\\ $\bullet$ \textcolor{sp5}{There is a giant stuffed bear wearing skis},$\bullet$ \textcolor{sp1}{a dog wearing a hat sitting on a boat}\\ $\bullet$ \textcolor{sp2}{a dressed in dog is sitting on a boat}\\ $\bullet$ \textcolor{sp3}{a teddy bear wearing a hat sitting on a boat}\\ $\bullet$ \textcolor{sp4}{a teddy bear wearing a headband sitting on a boat}\\ $\bullet$ \textcolor{sp5}{a dog in a santa suit sitting on a boat},$\bullet$ \textcolor{sp1}{a UNK teddy bear laying on a white object}\\ $\bullet$ \textcolor{sp2}{a dog is sitting in a cat outfit while sitting in a boat}\\ $\bullet$ \textcolor{sp3}{a teddy bear dressed as a lobster in uniform}\\ $\bullet$ \textcolor{sp4}{a white teddy bear sitting by a fence}\\ $\bullet$ \textcolor{sp5}{a yellow teddy bear dressed in german clothing},$\bullet$ \textcolor{sp1}{a teddy bear wearing a hat sitting on a ski lift}\\ $\bullet$ \textcolor{sp1}{a teddy bear wearing a hat sitting on a ski lift}\\ $\bullet$ \textcolor{sp2}{a stuffed teddy bear wearing a hat sitting on a ski lift}\\ $\bullet$ \textcolor{sp3}{a teddy bear sitting on top of a UNK}\\ $\bullet$ \textcolor{sp4}{a stuffed teddy bear wearing a hat sitting on a UNK}
,,"CIDEr: 0.25, self-CIDEr: 0.75, ${\rm TRP}_{human}$: -0.44","CIDEr: 0.35, self-CIDEr: 0.91, ${\rm TRP}_{human}$: -0.29","CIDEr: 0.58, self-CIDEr: 0.47, ${\rm TRP}_{human}$: -0.41"
\begin{minipage}[b]{0.8\columnwidth} \centering \raisebox{-.5\height}{\includegraphics[width=\linewidth]{samples/COCO_val2014_000000398606.jpg}} \end{minipage},"$\bullet$ \textcolor{sp1}{A bathroom with a reflection of a television and a sink.}\\ $\bullet$ \textcolor{sp2}{A bathroom with a sink and mirror and tissues on the counter.}\\ $\bullet$ \textcolor{sp3}{Bathroom area with multiple sinks and mirrors with television reflected.}\\ $\bullet$ \textcolor{sp4}{A sink and mirror in a motel room.}\\ $\bullet$ \textcolor{sp5}{A bathroom with a television, sink and two boxes of tissues. }",$\bullet$ \textcolor{sp1}{a bathroom with a sink and a mirror}\\ $\bullet$ \textcolor{sp1}{a bathroom with a sink and a mirror}\\ $\bullet$ \textcolor{sp1}{a bathroom with a sink and a mirror}\\ $\bullet$ \textcolor{sp2}{a hotel bathroom with a sink and a tv}\\ $\bullet$ \textcolor{sp3}{a bathroom sink and a flat screen tv in a bathroom},$\bullet$ \textcolor{sp1}{a bathroom has a large double sink a large framed picture and two square candles}\\ $\bullet$ \textcolor{sp2}{a bathroom sink with two candles in it}\\ $\bullet$ \textcolor{sp3}{a bathroom vanity is photographed with two photographers displayed}\\ $\bullet$ \textcolor{sp4}{two large sinks near two mirrors in a public restroom}\\ $\bullet$ \textcolor{sp5}{this picture is of someone singing at his bathroom belongings},$\bullet$ \textcolor{sp1}{a bathroom with a sink and a mirror}\\ $\bullet$ \textcolor{sp1}{a bathroom with a sink and a mirror}\\ $\bullet$ \textcolor{sp1}{a bathroom with a sink and a mirror}\\ $\bullet$ \textcolor{sp1}{a bathroom with a sink and a mirror}\\ $\bullet$ \textcolor{sp2}{a bathroom with a sink and a picture on the mirror}
,,"CIDEr: 1.49, self-CIDEr: 0.43, ${\rm TRP}_{human}$: 0.09","CIDEr: 0.30, self-CIDEr: 0.95, ${\rm TRP}_{human}$: -0.30","CIDEr: 1.87, self-CIDEr: 0.19, ${\rm TRP}_{human}$: 0.17"
\begin{minipage}[b]{0.8\columnwidth} \centering \raisebox{-.5\height}{\includegraphics[width=\linewidth]{samples/COCO_val2014_000000567944.jpg}} \end{minipage},$\bullet$ \textcolor{sp1}{A couple of people that are sitting on mopeds.}\\ $\bullet$ \textcolor{sp2}{a street that has some motorcycles going down it}\\ $\bullet$ \textcolor{sp3}{A city street with multiple shops and people riding motorcycles.}\\ $\bullet$ \textcolor{sp4}{People on motorbikes driving down the road in a city.}\\ $\bullet$ \textcolor{sp5}{A few people on motor scooters riding down a street.},$\bullet$ \textcolor{sp1}{a group of people riding motorcycles down a city street}\\ $\bullet$ \textcolor{sp1}{a group of people riding motorcycles down a city street}\\ $\bullet$ \textcolor{sp1}{a group of people riding motorcycles down a street}\\ $\bullet$ \textcolor{sp1}{a group of people riding motorcycles down a city street}\\ $\bullet$ \textcolor{sp2}{a group of people riding motorcycles down a street},$\bullet$ \textcolor{sp1}{motorcycle riders are at an intersection in a city}\\ $\bullet$ \textcolor{sp2}{people are riding their bikes down a street}\\ $\bullet$ \textcolor{sp3}{suv and riders are going in bicycles down a city street}\\ $\bullet$ \textcolor{sp4}{many motorcycle riders ride down the city street}\\ $\bullet$ \textcolor{sp5}{an foreign country bikers parade along this busy city street},$\bullet$ \textcolor{sp1}{a group of people riding motorcycles down a city street}\\ $\bullet$ \textcolor{sp1}{a group of people riding motorcycles down a city street}\\ $\bullet$ \textcolor{sp1}{a group of people riding motorcycles down a city street}\\ $\bullet$ \textcolor{sp1}{a group of people riding motorcycles down a city street}\\ $\bullet$ \textcolor{sp2}{a group of people on motorcycles on a city street}
,,"CIDEr: 1.18, self-CIDEr: 0.15, ${\rm TRP}_{human}$: -0.24","CIDEr: 0.28, self-CIDEr: 0.91, ${\rm TRP}_{human}$: -0.33","CIDEr: 1.15, self-CIDEr: 0.23, ${\rm TRP}_{human}$: -0.21"
\begin{minipage}[b]{0.8\columnwidth} \centering \raisebox{-.5\height}{\includegraphics[width=\linewidth]{samples/COCO_val2014_000000035105.jpg}} \end{minipage},$\bullet$ \textcolor{sp1}{Red fire hydrant on grass in front of a black street.}\\ $\bullet$ \textcolor{sp2}{A fire hydrant on the side of the road outside a business.}\\ $\bullet$ \textcolor{sp3}{A fire hydrant with an out of order sign on a street side.}\\ $\bullet$ \textcolor{sp4}{A red fire hydrant in grassy area next to street.}\\ $\bullet$ \textcolor{sp5}{A fire hydrant that is in the grass.},$\bullet$ \textcolor{sp1}{a red fire hydrant in the grass next to a street}\\ $\bullet$ \textcolor{sp1}{a red fire hydrant in the side of a street}\\ $\bullet$ \textcolor{sp1}{a red fire hydrant on the side of a street}\\ $\bullet$ \textcolor{sp2}{a red fire hydrant on the side of a street}\\ $\bullet$ \textcolor{sp3}{a red fire hydrant on the side of a street},$\bullet$ \textcolor{sp1}{a fire hydrant on grass by the street}\\ $\bullet$ \textcolor{sp2}{a red fire hydrant is in a very popular location}\\ $\bullet$ \textcolor{sp3}{a red fire hydrant on the street in front of a brick building}\\ $\bullet$ \textcolor{sp4}{a red fire hydrant in grassy area next to bushes and trees}\\ $\bullet$ \textcolor{sp5}{the street is full of cars and a fire hydrant sit in the grass beside a},$\bullet$ \textcolor{sp1}{a red fire hydrant on the side of a street}\\ $\bullet$ \textcolor{sp1}{a red fire hydrant on the side of a street}\\ $\bullet$ \textcolor{sp1}{a red fire hydrant on the side of a street}\\ $\bullet$ \textcolor{sp1}{a red fire hydrant on the side of a street}\\ $\bullet$ \textcolor{sp2}{a red fire hydrant sitting on the side of a street}
,,"CIDEr: 2.95, self-CIDEr: 0.36, ${\rm TRP}_{human}$: 0.88","CIDEr: 1.95, self-CIDEr: 0.82, ${\rm TRP}_{human}$: 0.58","CIDEr: 3.01, self-CIDEr: 0.18, ${\rm TRP}_{human}$: 0.81"
\begin{minipage}[b]{0.8\columnwidth} \centering \raisebox{-.5\height}{\includegraphics[width=\linewidth]{samples/COCO_val2014_000000524638.jpg}} \end{minipage},$\bullet$ \textcolor{sp1}{A young boy standing next to a green frisbee.}\\ $\bullet$ \textcolor{sp2}{a young boy in a gray sweater throwing a green Frisbee in a park}\\ $\bullet$ \textcolor{sp3}{a llittle boy in a sweater is throwing a frisbee}\\ $\bullet$ \textcolor{sp4}{A young boy throwing a frisbee in a yard.}\\ $\bullet$ \textcolor{sp5}{A young bow throws a Frisbee behind him},$\bullet$ \textcolor{sp1}{a young man throwing a frisbee in a field}\\ $\bullet$ \textcolor{sp2}{a young man throwing a green frisbee in a field}\\ $\bullet$ \textcolor{sp3}{a young boy throwing a frisbee in a field}\\ $\bullet$ \textcolor{sp4}{a young boy throwing a blue frisbee in a field}\\ $\bullet$ \textcolor{sp5}{a young boy throwing a green frisbee in the park},$\bullet$ \textcolor{sp1}{a young man tossing a frisbee in a grassy field}\\ $\bullet$ \textcolor{sp2}{a young boy looking at a frisbee on a green lawn}\\ $\bullet$ \textcolor{sp3}{an older gentleman tossing a green disk to catch it}\\ $\bullet$ \textcolor{sp4}{a guy throwing a green flying disc in a grassy area}\\ $\bullet$ \textcolor{sp5}{a young boy has thrown a frisbee out on a grassy area},$\bullet$ \textcolor{sp1}{a young boy throwing a frisbee in the grass}\\ $\bullet$ \textcolor{sp1}{a young boy throwing a frisbee in the grass}\\ $\bullet$ \textcolor{sp1}{a young boy throwing a frisbee in the grass}\\ $\bullet$ \textcolor{sp2}{a young boy throwing a frisbee in a field}\\ $\bullet$ \textcolor{sp3}{a young boy playing with a frisbee in a field}
,,"CIDEr: 2.53, self-CIDEr: 0.59, ${\rm TRP}_{human}$: 0.77","CIDEr: 0.77, self-CIDEr: 0.92, ${\rm TRP}_{human}$: -0.04","CIDEr: 2.73, self-CIDEr: 0.33, ${\rm TRP}_{human}$: 0.74"
\begin{minipage}[b]{0.8\columnwidth} \centering \raisebox{-.5\height}{\includegraphics[width=\linewidth]{samples/COCO_val2014_000000010400.jpg}} \end{minipage},"$\bullet$ \textcolor{sp1}{A large clock tower over a church next to trees.}\\ $\bullet$ \textcolor{sp2}{A large clock tower above a masonry building.}\\ $\bullet$ \textcolor{sp3}{The building has an archway going through it.}\\ $\bullet$ \textcolor{sp4}{The entrance to the old chapel is waiting for visitors,}\\ $\bullet$ \textcolor{sp5}{A stone entryway that is topped with a clock tower }",$\bullet$ \textcolor{sp1}{a building with a clock tower on top of it}\\ $\bullet$ \textcolor{sp1}{a building with a clock tower on top of it}\\ $\bullet$ \textcolor{sp1}{a large building with a clock tower on top of it}\\ $\bullet$ \textcolor{sp2}{a church with a clock tower on the top of it}\\ $\bullet$ \textcolor{sp3}{a building with a clock tower on top of it},$\bullet$ \textcolor{sp1}{an old structure with a casting iron and a clock on a tower}\\ $\bullet$ \textcolor{sp2}{a clock tower with a bell on it near trees}\\ $\bullet$ \textcolor{sp3}{an older stone tower has a clock at the top}\\ $\bullet$ \textcolor{sp4}{copper stone clock tower is above the trees}\\ $\bullet$ \textcolor{sp5}{there is a big brick tower with a clock in the middle},$\bullet$ \textcolor{sp1}{a church with a clock tower on top of it}\\ $\bullet$ \textcolor{sp1}{a church with a clock tower on top of it}\\ $\bullet$ \textcolor{sp1}{a church with a clock tower on top of it}\\ $\bullet$ \textcolor{sp1}{a church with a clock tower on top of it}\\ $\bullet$ \textcolor{sp2}{a building with a clock tower on top of it}
,,"CIDEr: 1.09, self-CIDEr: 0.31, ${\rm TRP}_{human}$: -0.20","CIDEr: 0.55, self-CIDEr: 0.90, ${\rm TRP}_{human}$: -0.18","CIDEr: 1.11, self-CIDEr: 0.17, ${\rm TRP}_{human}$: -0.27"
\begin{minipage}[b]{0.8\columnwidth} \centering \raisebox{-.5\height}{\includegraphics[width=\linewidth]{samples/COCO_val2014_000000007088.jpg}} \end{minipage},$\bullet$ \textcolor{sp1}{A little girl is holding an umbrella on a wet day.}\\ $\bullet$ \textcolor{sp2}{A small child stands in the rain with an umbrella.}\\ $\bullet$ \textcolor{sp3}{A perfect pose by a little girl with an umbrella in the rain.}\\ $\bullet$ \textcolor{sp4}{A little girl holding an umbrella in the rain. }\\ $\bullet$ \textcolor{sp5}{A little girl holding an umbrella while standing outside.},$\bullet$ \textcolor{sp1}{a little girl standing in the rain with an umbrella}\\ $\bullet$ \textcolor{sp1}{a little girl holding an umbrella in the rain}\\ $\bullet$ \textcolor{sp1}{a little girl holding an umbrella in the rain}\\ $\bullet$ \textcolor{sp2}{a little girl holding an umbrella in the rain}\\ $\bullet$ \textcolor{sp3}{a little girl holding an umbrella on a street},$\bullet$ \textcolor{sp1}{a young child standing in the rain near a bush holding an umbrella}\\ $\bullet$ \textcolor{sp2}{a young girl holding an umbrella standing in the rain}\\ $\bullet$ \textcolor{sp3}{small girl holding an umbrella in driveway outside near flowers}\\ $\bullet$ \textcolor{sp4}{girl standing in rain with an umbrella on top of her head}\\ $\bullet$ \textcolor{sp5}{a little girl with an umbrella is standing outside},$\bullet$ \textcolor{sp1}{a little girl holding an umbrella in the rain}\\ $\bullet$ \textcolor{sp1}{a little girl holding an umbrella in the rain}\\ $\bullet$ \textcolor{sp1}{a little girl holding an umbrella in the rain}\\ $\bullet$ \textcolor{sp2}{a little girl standing in the rain with an umbrella}\\ $\bullet$ \textcolor{sp3}{a young girl holding an umbrella in the rain}
,,"CIDEr: 4.32, self-CIDEr: 0.38, ${\rm TRP}_{human}$: 1.67","CIDEr: 2.10, self-CIDEr: 0.83, ${\rm TRP}_{human}$: 0.67","CIDEr: 4.27, self-CIDEr: 0.35, ${\rm TRP}_{human}$: 1.63"
\begin{minipage}[b]{0.8\columnwidth} \centering \raisebox{-.5\height}{\includegraphics[width=\linewidth]{samples/COCO_val2014_000000031981.jpg}} \end{minipage},$\bullet$ \textcolor{sp1}{A woman is showing off a cake she baked while a man looks on. }\\ $\bullet$ \textcolor{sp2}{A lady wearing a purple shirt holding a cake.}\\ $\bullet$ \textcolor{sp3}{A man smiles in the background as a woman holds a cake. }\\ $\bullet$ \textcolor{sp4}{A woman standing outside holding a coconut cake with a man looking on.}\\ $\bullet$ \textcolor{sp5}{A woman smiles while holding up a cake.},$\bullet$ \textcolor{sp1}{a man and a woman holding a cake}\\ $\bullet$ \textcolor{sp1}{a man and a woman holding a cake}\\ $\bullet$ \textcolor{sp1}{a man and a woman holding a cake}\\ $\bullet$ \textcolor{sp2}{a man and a woman holding a green cake}\\ $\bullet$ \textcolor{sp3}{a woman holding a green cake next to a man},$\bullet$ \textcolor{sp1}{group of ladies sitting on a park bench in front of a cake}\\ $\bullet$ \textcolor{sp2}{a man and a woman smile as they hold a cake}\\ $\bullet$ \textcolor{sp3}{two women holding a plate with a cake on it smiling and a man holding a}\\ $\bullet$ \textcolor{sp4}{a girl with her arms covered cake and a cake on a table}\\ $\bullet$ \textcolor{sp5}{the woman and a man both have a cake in front of them},$\bullet$ \textcolor{sp1}{a man and a woman holding a cake}\\ $\bullet$ \textcolor{sp1}{a man and a woman holding a cake}\\ $\bullet$ \textcolor{sp2}{a man and a woman sitting in front of a birthday cake}\\ $\bullet$ \textcolor{sp3}{a man and a woman sitting holding a cake}\\ $\bullet$ \textcolor{sp4}{two people standing next to a table with a cake}
,,"CIDEr: 1.28, self-CIDEr: 0.36, ${\rm TRP}_{human}$: -0.07","CIDEr: 0.56, self-CIDEr: 0.91, ${\rm TRP}_{human}$: -0.17","CIDEr: 1.19, self-CIDEr: 0.59, ${\rm TRP}_{human}$: 0.01"
\begin{minipage}[b]{0.8\columnwidth} \centering \raisebox{-.5\height}{\includegraphics[width=\linewidth]{samples/COCO_val2014_000000483767.jpg}} \end{minipage},$\bullet$ \textcolor{sp1}{a air plane that is a model conected to a pole.}\\ $\bullet$ \textcolor{sp2}{An old missile carrier hangs in a glider}\\ $\bullet$ \textcolor{sp3}{A Canada Airforce plane mounted on a pole for display}\\ $\bullet$ \textcolor{sp4}{An old fighter jet mounted on display outside.}\\ $\bullet$ \textcolor{sp5}{An airplane mounted on a pole for display.},$\bullet$ \textcolor{sp1}{a red and white airplane flying in the sky}\\ $\bullet$ \textcolor{sp1}{a red and white airplane flying in the sky}\\ $\bullet$ \textcolor{sp1}{a red and blue airplane flying in the sky}\\ $\bullet$ \textcolor{sp2}{a large airplane flying in the blue sky}\\ $\bullet$ \textcolor{sp3}{a red and white airplane flying in the sky},$\bullet$ \textcolor{sp1}{a large older jet flying through a cloudy blue sky}\\ $\bullet$ \textcolor{sp2}{a mid sized air force plane flying overhead}\\ $\bullet$ \textcolor{sp3}{a small airplane flying high up in the sky}\\ $\bullet$ \textcolor{sp4}{the sleek top of a jet ladder}\\ $\bullet$ \textcolor{sp5}{a propeller plane flying through blue cloudy skies},$\bullet$ \textcolor{sp1}{a red and blue plane flying in the sky}\\ $\bullet$ \textcolor{sp1}{a red and blue plane flying in the sky}\\ $\bullet$ \textcolor{sp1}{a red and blue plane flying in the sky}\\ $\bullet$ \textcolor{sp1}{a red and blue plane flying in the sky}\\ $\bullet$ \textcolor{sp2}{a red and blue airplane flying in the sky}
,,"CIDEr: 0.13, self-CIDEr: 0.39, ${\rm TRP}_{human}$: -0.71","CIDEr: 0.10, self-CIDEr: 0.95, ${\rm TRP}_{human}$: -0.41","CIDEr: 0.15, self-CIDEr: 0.22, ${\rm TRP}_{human}$: -0.79"

